What Layers When: Learning to Skip Compute in LLMs with Residual Gates

We introduce GateSkip, a simple residual-stream gating mechanism that enables token-wise layer skipping in decoder-only LMs. Each Attention/MLP branch is equipped with a sigmoid-linear gate that condenses the branch's output before it re-enters the residual stream. During inference we rank tokens by the gate values and skip low-importance ones using a per-layer budget. While early-exit or router-based Mixture-of-Depths models are known to be unstable and need extensive retraining, our smooth, differentiable gates fine-tune stably on top of pretrained models. On long-form reasoning, we save up to 15% compute while retaining over 90% of baseline accuracy. For increasingly larger models, this tradeoff improves drastically. On instruction-tuned models we see accuracy gains at full compute and match baseline quality near 50% savings. The learned gates give insight into transformer information flow (e.g., BOS tokens act as anchors), and the method combines easily with quantization, pruning, and self-speculative decoding.

==> iclr2026/plots/gemma2b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,52.5
hellaswag,46.75
mmlu_stem,40.63
openbookqa,32.75
piqa,78.25
winogrande,66.25


==> iclr2026/plots/gemma2b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,52.5,46.75,40.627973358705994,32.75,78.25,66.25,52.85466222645099
5%,48.818985238767794,47.486202952246444,36.54963159977656,30.786792127342824,76.77759409550711,63.059787206932086,50.5798322034288
10%,41.446871253570315,46.03937425071406,32.73632063297181,30.50656237511901,75.04593662583308,63.0,48.12917752303471
15%,26.418117811426555,44.29798073245878,31.956967534123386,24.907650978078866,71.10967024562008,65.6746017061362,44.06083150130731
20%,23.091186100954022,42.068389575715514,27.755590545826696,24.265197683492335,71.0,55.326750195085246,40.58451901684563
25%,20.81388648359898,38.84228047630964,24.14235715751045,21.578083479954312,67.59937897448731,52.328083479954316,37.55067834196917
30%,19.76731835703772,37.275977535556585,22.70043416912851,16.832262195929175,63.814943838891445,52.98701123222171,35.562991221460855
45%,19.47692270868108,31.395192629904056,21.98419096223382,14.27307729131892,52.08077051961622,50.994230677170265,31.70073079815406
60%,19.515320770968728,28.530641541937456,22.256735415937214,15.46552826532036,53.669565952414175,45.83426424032801,30.87867603115099


==> iclr2026/plots/gemma2b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,52.50±2.50,46.75±2.50,40.63±0.86,32.75±2.35,78.25±2.07,66.25±2.37
5.09%,48.75±2.50,47.50±2.50,36.47±0.85,30.75±2.31,76.75±2.11,63.00±2.42
10.13%,41.25±2.46,46.00±2.50,32.64±0.83,30.50±2.30,75.00±2.17,63.00±2.42
15.14%,26.00±2.20,44.25±2.49,31.94±0.83,24.75±2.16,71.00±2.27,65.75±2.38
20.15%,23.00±2.11,42.00±2.47,27.62±0.80,24.25±2.15,71.00±2.27,55.00±2.49
25.14%,20.75±2.03,38.75±2.44,24.04±0.76,21.50±2.06,67.50±2.34,52.25±2.50
30.09%,19.75±1.99,37.25±2.42,22.68±0.75,16.75±1.87,63.75±2.41,53.00±2.50
35.08%,18.75±1.95,35.50±2.40,21.85±0.74,18.25±1.93,60.00±2.45,54.00±2.50
40.11%,18.50±1.94,32.25±2.34,22.20±0.74,15.25±1.80,55.50±2.49,50.75±2.50
50.13%,20.50±2.02,30.50±2.30,21.76±0.73,13.25±1.70,48.50±2.50,51.25±2.50
60.15%,19.50±1.98,28.50±2.26,22.26±0.74,15.50±1.81,53.75±2.50,45.75±2.49
70.18%,19.00±1.96,28.75±2.27,22.36±0.74,15.50±1.81,55.00±2.49,50.75±2.50
80.27%,18.75±1.95,27.00±2.22,23.41±0.75,15.25±1.80,54.25±2.49,51.00±2.50
90.30%,18.75±1.95,28.50±2.26,21.22±0.73,17.00±1.88,49.75±2.50,49.25±2.50
95.34%,18.75±1.95,28.50±2.26,21.25±0.73,15.75±1.82,49.00±2.50,54.50±2.49


==> iclr2026/plots/gemma2b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,5.093704105039639
hellaswag,15.137223917494156
mmlu_stem,0.0
openbookqa,10.132259563916346
piqa,20.152439312436456
winogrande,15.137223917494156


==> iclr2026/plots/llama1b_baseline_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,38.0
hellaswag,43.25
mmlu_stem,28.48
openbookqa,26.0
piqa,73.75
squadv2,
winogrande,59.5


==> iclr2026/plots/llama1b_baseline_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,38.00±2.43,43.25±2.48,28.48±0.80,26.00±2.20,73.75±2.20,nan±nan,59.50±2.46
4.99%,20.25±2.01,39.25±2.44,26.39±0.78,18.50±1.94,57.25±2.48,nan±nan,46.00±2.50
9.99%,23.75±2.13,35.25±2.39,23.85±0.76,19.00±1.96,50.50±2.50,nan±nan,46.00±2.50
14.99%,18.75±1.95,31.25±2.32,23.79±0.76,16.25±1.85,46.50±2.50,nan±nan,43.75±2.48
19.99%,21.25±2.05,30.75±2.31,24.61±0.77,16.50±1.86,49.50±2.50,nan±nan,46.25±2.50
24.99%,20.25±2.01,29.50±2.28,23.60±0.76,14.75±1.78,49.50±2.50,nan±nan,47.25±2.50
29.97%,17.00±1.88,27.25±2.23,23.95±0.76,15.00±1.79,53.00±2.50,nan±nan,46.75±2.50
34.97%,20.25±2.01,27.75±2.24,25.09±0.77,15.00±1.79,52.50±2.50,nan±nan,48.50±2.50
40.02%,15.75±1.82,27.50±2.24,24.29±0.76,13.50±1.71,54.25±2.49,nan±nan,48.50±2.50
49.93%,20.50±2.02,27.25±2.23,23.88±0.76,16.50±1.86,53.50±2.50,nan±nan,49.50±2.50
59.97%,20.50±2.02,27.75±2.24,25.59±0.78,12.75±1.67,50.00±2.50,nan±nan,51.00±2.50
69.99%,16.75±1.87,26.25±2.20,26.77±0.79,12.75±1.67,52.00±2.50,nan±nan,49.75±2.50
80.02%,19.00±1.96,27.00±2.22,24.48±0.77,14.50±1.76,47.75±2.50,nan±nan,51.25±2.50
90.00%,22.00±2.07,25.75±2.19,24.14±0.76,14.75±1.78,46.00±2.50,nan±nan,48.75±2.50
94.99%,20.25±2.01,26.75±2.22,23.63±0.76,17.00±1.88,46.25±2.50,nan±nan,50.50±2.50


==> iclr2026/plots/llama1b_baseline_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,4.988160891422833
mmlu_stem,69.98926653252846
openbookqa,0.0
piqa,0.0
squadv2,
winogrande,0.0


==> iclr2026/plots/llama1b_baseline_wmt_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
wmt-gen,56.78


==> iclr2026/plots/llama1b_baseline_wmt_results/interpolated_accuracies.csv <==
Compute Saved (%),wmt_gen,Average
0%,56.78039607540389,56.78039607540389
5%,35.63013011679147,35.63013011679147
10%,13.937433835068562,13.937433835068562
15%,2.917914644718886,2.917914644718886
20%,0.5343173618454573,0.5343173618454573
25%,0.6198068880589742,0.6198068880589742
30%,0.6418006985625211,0.6418006985625211
45%,0.9084968374409891,0.9084968374409891
60%,0.9084968374409891,0.9084968374409891


==> iclr2026/plots/llama1b_baseline_wmt_results/raw_results.csv <==
Compute Saved (%),wmt_gen
0.00%,56.78±2.66
5.00%,35.61±2.28
10.01%,13.90±1.29
15.02%,2.88±0.53
20.01%,0.53±0.11
25.00%,0.62±0.12
30.01%,0.64±0.15
35.03%,0.94±0.20
40.02%,0.91±0.22


==> iclr2026/plots/llama1b_baseline_wmt_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
wmt_gen,0.0


==> iclr2026/plots/llama1b_calm_hss_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,18.75
hellaswag,34.75
mmlu_stem,26.32
openbookqa,14.75
piqa,59.0
winogrande,55.5


==> iclr2026/plots/llama1b_calm_hss_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,18.75,34.75,26.324135743736125,14.75,59.0,55.50000000000001,34.84568929062269
5%,18.75,32.5164932024523,26.182460716933228,15.19670135950954,57.883246601226155,53.71319456196184,34.04034940701384
10%,18.75,31.06862161712736,23.81753741431382,15.446896397145439,58.537585588581756,53.69689639714544,33.55292290238563
15%,18.921754212474564,29.375966300203473,23.38037271325989,15.156491575050868,56.17368681288152,53.234737362576304,32.707168162741105
20%,18.704131473865708,28.454131473865704,22.831618782837555,15.887605578402878,56.18347410453717,51.52065736932854,32.26360313047292
25%,18.62535190710615,28.626055721318448,22.152834937317824,17.001407628424605,55.62112902183234,49.87324046446925,31.98333661341144
30%,18.64586006409356,29.41655974362575,21.968482048033714,18.020699679532193,54.77069967953219,48.41688051274849,31.873196954594317
45%,18.525249440645354,26.67674608451748,21.966571093418604,16.07574832193606,53.025249440645354,47.724750559354646,30.665719156752917
60%,18.616549620590977,29.451053414681194,21.849837431023996,16.216198482363914,52.849648861772934,48.033801517636086,31.169514888011516


==> iclr2026/plots/llama1b_calm_hss_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,18.75±1.95,34.75±2.38,26.32±0.78,14.75±1.78,59.00±2.46,55.50±2.49
5.60%,18.75±1.95,32.25±2.34,26.17±0.78,15.25±1.80,57.75±2.47,53.50±2.50
11.19%,18.75±1.95,30.75±2.31,23.18±0.75,15.50±1.81,58.75±2.46,53.75±2.50
16.74%,19.00±1.96,28.75±2.27,23.47±0.75,15.00±1.79,55.00±2.49,53.00±2.50
22.25%,18.50±1.94,28.25±2.25,22.39±0.74,16.50±1.86,57.00±2.48,50.50±2.50
27.73%,18.75±1.95,29.00±2.27,21.92±0.74,17.50±1.90,54.25±2.49,49.25±2.50
33.18%,18.50±1.94,30.00±2.29,22.04±0.74,18.75±1.95,55.50±2.49,47.25±2.50
38.58%,18.50±1.94,27.50±2.24,21.76±0.73,18.25±1.93,55.50±2.49,50.00±2.50
43.93%,18.50±1.94,26.50±2.21,21.95±0.74,16.00±1.84,53.00±2.50,47.75±2.50
54.49%,18.75±1.95,28.25±2.25,22.14±0.74,16.75±1.87,53.25±2.50,47.50±2.50
64.81%,18.50±1.94,30.50±2.30,21.60±0.73,15.75±1.82,52.50±2.50,48.50±2.50
74.80%,18.75±1.95,28.50±2.26,21.54±0.73,16.00±1.84,52.75±2.50,46.25±2.50
84.26%,18.75±1.95,30.50±2.30,21.25±0.73,15.75±1.82,49.75±2.50,48.75±2.50
92.32%,18.75±1.95,27.00±2.22,21.22±0.73,14.00±1.74,51.50±2.50,47.75±2.50
93.33%,18.50±1.94,27.00±2.22,28.35±0.79,13.50±1.71,52.50±2.50,48.50±2.50


==> iclr2026/plots/llama1b_calm_hss_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,93.33324477492101
hellaswag,5.59618948287223
mmlu_stem,93.33324477492101
openbookqa,93.33324477492101
piqa,54.4940259589617
winogrande,38.576871524769


==> iclr2026/plots/llama1b_calm_softmax_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,18.75
hellaswag,34.75
mmlu_stem,26.32
openbookqa,14.75
piqa,59.0
winogrande,55.5


==> iclr2026/plots/llama1b_calm_softmax_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,18.75,34.75,26.324135743736125,14.75,59.0,55.50000000000001,34.84568929062269
5%,21.20458350042803,30.287120908312676,27.513104483671853,15.86571977292183,57.88428022707817,54.161136272493806,34.48599086081773
10%,19.728829233529293,30.340390255490234,26.582650132737918,14.819219489019527,53.61726821156835,53.01601624084961,33.01739559386582
15%,19.25,29.295633753985705,25.659433262934808,15.016156962577554,53.18820928343674,51.20152911226734,32.26849372920036
20%,18.952619392013034,29.49345151996741,24.014500236279,16.290832127954378,50.972264832110795,49.310477568052136,31.50569094606279
25%,18.75,28.986101777474595,22.71932034382993,16.746525444368647,49.25,49.260423666894056,30.952061872094532
30%,18.75,28.318927410572513,22.22479018476688,16.393690863142496,49.67523654743001,49.57476345256998,30.82290140974698
45%,18.555537831185433,27.666693253221855,21.637249297919567,16.972231084407284,50.94430264948346,50.61115542203641,31.064528256375667
60%,19.276821956332117,27.83046586899635,21.352102138809986,15.089068262007302,52.97747924017336,50.053643912664235,31.09659689649722


==> iclr2026/plots/llama1b_calm_softmax_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.01%,18.75±1.95,34.75±2.38,26.32±0.78,14.75±1.78,59.00±2.46,55.50±2.49
5.60%,21.50±2.06,29.75±2.29,27.66±0.79,16.00±1.84,57.75±2.47,54.00±2.50
11.19%,19.25±1.97,30.50±2.30,26.29±0.78,14.50±1.76,52.50±2.50,52.75±2.50
16.73%,19.25±1.97,28.75±2.27,25.37±0.77,15.25±1.80,53.50±2.50,50.50±2.50
22.23%,18.75±1.95,30.00±2.29,23.09±0.75,17.00±1.88,49.25±2.50,48.50±2.50
27.69%,18.75±1.95,28.00±2.25,22.36±0.74,16.50±1.86,49.25±2.50,50.00±2.50
33.12%,18.75±1.95,28.75±2.27,22.04±0.74,16.25±1.85,50.25±2.50,49.00±2.50
38.50%,18.50±1.94,28.75±2.27,21.95±0.74,15.50±1.81,53.75±2.50,50.50±2.50
43.83%,18.50±1.94,27.75±2.24,21.66±0.73,17.00±1.88,50.50±2.50,50.75±2.50
54.34%,19.00±1.96,27.00±2.22,21.44±0.73,16.75±1.87,54.50±2.49,49.50±2.50
64.57%,19.50±1.98,28.50±2.26,21.28±0.73,13.75±1.72,51.75±2.50,50.50±2.50
74.49%,18.75±1.95,29.00±2.27,21.31±0.73,13.75±1.72,51.50±2.50,50.25±2.50
84.15%,18.50±1.94,26.50±2.21,26.61±0.78,15.25±1.80,51.25±2.50,51.75±2.50
93.89%,18.50±1.94,27.00±2.22,28.48±0.80,15.25±1.80,53.50±2.50,48.25±2.50
99.94%,18.50±1.94,26.25±2.20,28.51±0.80,11.50±1.60,53.50±2.50,49.25±2.50


==> iclr2026/plots/llama1b_calm_softmax_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,99.93520186716816
hellaswag,0.007588113583486381
mmlu_stem,99.93520186716816
openbookqa,93.88578237290402
piqa,99.93520186716816
winogrande,84.1497054612969


==> iclr2026/plots/llama1b_mod_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,20.75
hellaswag,42.5
mmlu_stem,23.95
openbookqa,25.75
piqa,71.25
winogrande,59.25


==> iclr2026/plots/llama1b_mod_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,20.75,42.5,23.945448778940694,25.75,71.25,59.25,40.57424146315678
5%,22.98979188189468,38.51814776552057,25.87133671347324,21.519282000865605,67.51701353017553,55.7658792948305,38.69690853112669
10%,23.248953101687633,37.7531406949371,26.195944309150185,21.748953101687633,63.01884416962262,53.758375186498945,37.62070176059735
15%,18.535494826815107,35.020549636577165,26.480581878970163,20.261208892678454,58.78175852925562,53.50186814877974,35.43024365217938
20%,20.234967554269712,32.769327430224656,27.080139251164415,18.762884953483102,58.254294984494365,53.004294984494365,35.0176515263551
25%,20.997611566243503,31.005573012098495,26.64270802717374,16.008757590440492,60.74203855414501,54.744426987901505,35.02351928966713
30%,21.24868305110623,31.24868305110623,26.42045272975026,15.253950846681308,58.01448643783146,54.99868305110624,34.530823194596955
45%,19.12261403243943,26.259543870242275,25.66881554728453,15.490456129757723,50.86784209731829,50.60829822707601,31.33626165068637
60%,17.75505969540777,24.00590297797573,24.742409735183323,12.7609626733835,48.26011939081554,49.75590297797573,29.546726241790267


==> iclr2026/plots/llama1b_mod_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.22%,20.75±2.03,42.50±2.47,23.95±0.76,25.75±2.19,71.25±2.27,59.25±2.46
5.02%,23.00±2.11,38.50±2.44,25.88±0.77,21.50±2.06,67.50±2.34,55.75±2.49
10.02%,23.25±2.11,37.75±2.43,26.20±0.77,21.75±2.07,63.00±2.42,53.75±2.50
15.04%,18.50±1.94,35.00±2.39,26.48±0.78,20.25±2.01,58.75±2.46,53.50±2.50
20.04%,20.25±2.01,32.75±2.35,27.09±0.78,18.75±1.95,58.25±2.47,53.00±2.50
25.02%,21.00±2.04,31.00±2.32,26.64±0.78,16.00±1.84,60.75±2.44,54.75±2.49
30.03%,21.25±2.05,31.25±2.32,26.42±0.78,15.25±1.80,58.00±2.47,55.00±2.49
35.03%,19.25±1.97,27.25±2.23,25.12±0.77,15.00±1.79,54.00±2.50,49.25±2.50
40.05%,19.00±1.96,26.75±2.22,25.40±0.77,15.00±1.79,50.50±2.50,49.75±2.50
50.14%,19.25±1.97,25.75±2.19,25.94±0.78,16.00±1.84,51.25±2.50,51.50±2.50
60.03%,17.75±1.91,24.00±2.14,24.74±0.77,12.75±1.67,48.25±2.50,49.75±2.50
70.09%,18.75±1.95,25.75±2.19,21.73±0.73,14.25±1.75,47.50±2.50,49.50±2.50
80.52%,18.75±1.95,26.75±2.22,21.25±0.73,13.75±1.72,51.00±2.50,50.25±2.50
91.38%,18.75±1.95,25.00±2.17,21.25±0.73,11.50±1.60,49.25±2.50,50.25±2.50
96.03%,18.75±1.95,25.50±2.18,21.25±0.73,10.50±1.53,49.50±2.50,50.00±2.50


==> iclr2026/plots/llama1b_mod_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,96.02698713946397
hellaswag,5.021775073086123
mmlu_stem,70.09256700076074
openbookqa,0.22227001855097916
piqa,5.021775073086123
winogrande,30.026394596315946


==> iclr2026/plots/llama1b_scalar_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,23.75
hellaswag,44.25
mmlu_stem,24.83
openbookqa,30.25
piqa,73.75
winogrande,60.0


==> iclr2026/plots/llama1b_scalar_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,23.75,44.25,24.83349191246432,30.25,73.75,60.0,42.80558198541072
5%,19.885823635945275,43.525466931739736,25.38499186927518,30.49151102275342,73.02546693173974,55.89431261319186,41.36792883410754
10%,18.044255707553216,41.30690019542556,24.446050055441976,22.214956293829907,70.07586692723409,55.75,38.639671529914125
15%,18.9791193875691,38.80220153107725,23.95538246706196,20.776100765538626,65.34918290904677,53.05742168418497,36.81990145741312
20%,19.73914138197643,36.286195393411894,23.945448778940694,17.793434472094276,65.98914138197644,52.014478157364756,35.96130659429408
25%,19.254133505303777,36.00206675265189,25.329408548470266,14.278934537126446,61.53720154773401,50.264467268563216,34.44436869330827
30%,16.27834714354229,32.533071667466004,24.901119145888487,14.992913214114427,58.775984881580435,54.70747928468656,33.69815255621304
45%,20.624042419456096,28.7519151610878,23.695123660669747,11.877872741631707,51.75957580543903,48.5,30.868088298047397
60%,21.991537770870455,25.520309349910914,23.97222629191298,12.989845325044543,52.98307554174091,53.46615108348181,31.820524227160266


==> iclr2026/plots/llama1b_scalar_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,23.75±2.13,44.25±2.49,24.83±0.77,30.25±2.30,73.75±2.20,60.00±2.45
5.18%,19.75±1.99,43.50±2.48,25.40±0.77,30.50±2.30,73.00±2.22,55.75±2.49
10.13%,18.00±1.92,41.25±2.46,24.42±0.76,22.00±2.07,70.00±2.29,55.75±2.49
15.10%,19.00±1.96,38.75±2.44,23.95±0.76,20.75±2.03,65.25±2.38,53.00±2.50
20.07%,19.75±1.99,36.25±2.41,23.95±0.76,17.75±1.91,66.00±2.37,52.00±2.50
25.04%,19.25±1.97,36.00±2.40,25.34±0.77,14.25±1.75,61.50±2.44,50.25±2.50
30.05%,16.25±1.85,32.50±2.34,24.90±0.77,15.00±1.79,58.75±2.46,54.75±2.49
35.05%,17.75±1.91,31.00±2.32,23.88±0.76,13.25±1.70,58.25±2.47,49.25±2.50
40.04%,20.50±2.02,29.00±2.27,24.14±0.76,12.25±1.64,53.00±2.50,48.50±2.50
50.04%,20.75±2.03,28.50±2.26,23.25±0.75,11.50±1.60,50.50±2.50,48.50±2.50
60.07%,22.00±2.07,25.50±2.18,23.98±0.76,13.00±1.68,53.00±2.50,53.50±2.50
70.07%,21.25±2.05,25.25±2.17,24.42±0.76,13.25±1.70,51.75±2.50,47.00±2.50
80.27%,19.00±1.96,27.00±2.22,23.56±0.76,11.75±1.61,51.50±2.50,52.50±2.50
90.35%,22.00±2.07,26.50±2.21,21.31±0.73,16.50±1.86,50.25±2.50,51.00±2.50
95.50%,18.25±1.93,26.75±2.22,26.07±0.78,16.75±1.87,50.25±2.50,51.50±2.50


==> iclr2026/plots/llama1b_scalar_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,90.3453888110422
hellaswag,10.125165725006742
mmlu_stem,95.50213520761733
openbookqa,5.175747200889603
piqa,10.125165725006742
winogrande,30.04730405019914


==> iclr2026/plots/llama1b_vector_individual_before_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.0
hellaswag,41.25
mmlu_stem,28.96
openbookqa,22.0
piqa,69.0
winogrande,58.0


==> iclr2026/plots/llama1b_vector_individual_before_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,21.0,41.25,28.956549318109737,22.0,69.0,57.99999999999999,40.03442488635162
5%,20.255808067021214,36.536784424467676,28.04391305396406,15.798400558510101,63.54259249148889,50.80614464787171,35.83060720722061
10%,19.258627540591117,35.2607844257389,27.502273015859465,15.50215688514778,60.525882621773356,48.51941196633002,34.428189409240105
15%,21.233436242280863,36.24171812114043,27.15163655780067,14.756211409144678,61.73964765142554,53.21066107541704,35.722218509534876
20%,20.259103979536217,33.02958793349271,26.991611795042218,14.006827984652164,57.53869191302891,51.26820795907243,33.84900526080411
25%,18.26632492342376,31.76020307713985,25.51169158580585,14.000000000000002,59.235715692004206,49.76224369256782,33.08936316182358
30%,21.717750617459522,32.9884823633784,24.556816469359923,15.48617883605408,56.02994585521617,48.5115176366216,33.21511529634828
45%,20.38499904941896,30.400553126292895,23.912041602804702,13.513332065891944,52.26555407687393,49.26333206589194,31.6233019978624
60%,19.74798183018446,28.24697274527669,23.946088858171755,13.244954575461156,50.997981830184465,48.49697274527669,30.780158764092533


==> iclr2026/plots/llama1b_vector_individual_before_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,21.00±2.04,41.25±2.46,28.96±0.80,22.00±2.07,69.00±2.32,58.00±2.47
5.04%,20.25±2.01,36.50±2.41,28.04±0.79,15.75±1.82,63.50±2.41,50.75±2.50
10.04%,19.25±1.97,35.25±2.39,27.50±0.79,15.50±1.81,60.50±2.45,48.50±2.50
15.04%,21.25±2.05,36.25±2.41,27.15±0.79,14.75±1.78,61.75±2.43,53.25±2.50
20.05%,20.25±2.01,33.00±2.35,26.99±0.79,14.00±1.74,57.50±2.47,51.25±2.50
25.04%,18.25±1.93,31.75±2.33,25.50±0.77,14.00±1.74,59.25±2.46,49.75±2.50
30.05%,21.75±2.07,33.00±2.35,24.55±0.76,15.50±1.81,56.00±2.49,48.50±2.50
35.05%,21.00±2.04,30.75±2.31,23.69±0.76,15.50±1.81,56.25±2.48,50.50±2.50
40.04%,21.50±2.06,33.25±2.36,23.72±0.76,15.00±1.79,54.00±2.50,50.75±2.50
50.05%,19.25±1.97,27.50±2.24,24.10±0.76,12.00±1.63,50.50±2.50,47.75±2.50
60.04%,19.75±1.99,28.25±2.25,23.95±0.76,13.25±1.70,51.00±2.50,48.50±2.50
70.09%,22.75±2.10,32.50±2.34,23.66±0.76,15.50±1.81,52.75±2.50,50.00±2.50
80.19%,21.50±2.06,28.25±2.25,23.69±0.76,15.75±1.82,50.00±2.50,49.00±2.50
90.35%,19.50±1.98,24.00±2.14,24.80±0.77,15.50±1.81,48.50±2.50,49.75±2.50
95.81%,18.75±1.95,24.25±2.15,21.25±0.73,15.00±1.79,50.00±2.50,52.00±2.50


==> iclr2026/plots/llama1b_vector_individual_before_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,90.35058124176601
hellaswag,0.0
mmlu_stem,20.04555779879275
openbookqa,0.0
piqa,5.039022641632005
winogrande,15.041394662055051


==> iclr2026/plots/llama1b_vector_individual_gate_every_second_layer_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,26.0
hellaswag,46.0
mmlu_stem,28.35
openbookqa,30.0
piqa,74.75
winogrande,60.5


==> iclr2026/plots/llama1b_vector_individual_gate_every_second_layer_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,26.0,46.0,28.353948620361564,30.0,74.75,60.5,44.26732477006026
5%,23.73512916269592,39.01115312797806,24.79871042047331,25.23698801735893,68.01301198264107,54.00557656398903,39.13342821252272
10%,20.756072064983293,38.74595195667781,25.876262565820937,20.262144129966586,66.2459519566778,51.28238434657756,37.19479450345066
15%,16.278981726040097,35.51035061644289,25.819833996760284,19.256210369865734,61.77277135617437,54.45859753422844,35.5161242665853
20%,20.27479749075319,35.25413291512553,25.059172902743892,15.502066457562766,59.26239874537659,51.5,34.475428085260326
25%,21.246104952722405,31.763632665471583,24.929133529626082,16.496104952722405,56.510711380013376,50.752921285458186,33.616434794335674
30%,19.506377096903908,31.25182202768683,25.718645690315842,14.258199124590739,57.24726695846975,51.49726695846975,33.24659630940614
45%,19.750867790083678,28.748698314874478,27.304849314699297,11.753905055376556,55.49305767933057,46.24739662974896,31.54979579735226
60%,20.75,27.500000000000004,28.068506184586106,14.000000000000002,53.0,47.75,31.844751030764353


==> iclr2026/plots/llama1b_vector_individual_gate_every_second_layer_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,26.00±2.20,46.00±2.50,28.35±0.80,30.00±2.29,74.75±2.17,60.50±2.45
2.52%,21.75±2.07,40.50±2.46,24.39±0.76,23.50±2.12,69.75±2.30,54.75±2.49
5.02%,23.75±2.13,39.00±2.44,24.80±0.77,25.25±2.17,68.00±2.34,54.00±2.50
7.52%,21.50±2.06,38.25±2.43,25.40±0.77,21.75±2.07,65.75±2.38,55.25±2.49
10.02%,20.75±2.03,38.75±2.44,25.88±0.78,20.25±2.01,66.25±2.37,51.25±2.50
12.52%,19.75±1.99,36.75±2.41,26.20±0.78,20.00±2.00,64.50±2.40,49.50±2.50
15.02%,16.25±1.85,35.50±2.40,25.82±0.78,19.25±1.97,61.75±2.43,54.50±2.49
17.52%,23.25±2.11,35.75±2.40,25.50±0.78,15.75±1.82,60.75±2.44,51.50±2.50
20.02%,20.25±2.01,35.25±2.39,25.06±0.77,15.50±1.81,59.25±2.46,51.50±2.50
25.02%,21.25±2.05,31.75±2.33,24.93±0.77,16.50±1.86,56.50±2.48,50.75±2.50
30.02%,19.50±1.98,31.25±2.32,25.72±0.77,14.25±1.75,57.25±2.48,51.50±2.50
35.02%,20.50±2.02,30.25±2.30,25.15±0.77,12.75±1.67,58.00±2.47,48.75±2.50
40.01%,20.25±2.01,28.00±2.25,25.88±0.78,14.00±1.74,51.50±2.50,44.75±2.49
45.01%,19.75±1.99,28.75±2.27,27.31±0.79,11.75±1.61,55.50±2.49,46.25±2.50
47.51%,20.75±2.03,27.50±2.24,28.07±0.79,14.00±1.74,53.00±2.50,47.75±2.50


==> iclr2026/plots/llama1b_vector_individual_gate_every_second_layer_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,5.018605693878813
hellaswag,0.0
mmlu_stem,47.508062920101715
openbookqa,0.0
piqa,5.018605693878813
winogrande,15.02070267069375


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_attn_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.75
hellaswag,43.0
mmlu_stem,25.28
openbookqa,26.0
piqa,72.5
squadv2,
winogrande,60.0


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_attn_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,21.75±2.07,43.00±2.48,25.28±0.77,26.00±2.20,72.50±2.24,nan±nan,60.00±2.45
5.35%,18.75±1.95,42.50±2.47,21.85±0.73,25.00±2.17,71.75±2.25,nan±nan,58.50±2.47
20.31%,19.75±1.99,36.75±2.41,21.66±0.73,16.00±1.84,63.00±2.42,nan±nan,50.00±2.50
41.15%,18.75±1.95,27.25±2.23,21.25±0.73,13.25±1.70,52.00±2.50,nan±nan,49.00±2.50
44.02%,18.00±1.92,40.25±2.46,22.14±0.74,21.25±2.05,66.75±2.36,nan±nan,54.00±2.50
44.64%,20.75±2.03,37.50±2.42,22.30±0.74,19.00±1.96,68.25±2.33,nan±nan,55.75±2.49
44.78%,20.25±2.01,29.00±2.27,21.76±0.73,12.75±1.67,55.50±2.49,nan±nan,49.25±2.50
47.23%,18.50±1.94,32.25±2.34,22.01±0.74,14.25±1.75,62.25±2.43,nan±nan,50.25±2.50
48.04%,18.75±1.95,28.25±2.25,22.39±0.74,11.75±1.61,51.75±2.50,nan±nan,53.75±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_attn_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,44.78308913137993
hellaswag,44.02106116172869
mmlu_stem,0.0
openbookqa,5.351264960462478
piqa,44.63665091272082
squadv2,
winogrande,44.63665091272082


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_mlp_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,26.0
hellaswag,46.0
mmlu_stem,28.35
openbookqa,30.0
piqa,74.75
winogrande,60.5


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_mlp_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,26.00±2.20,46.00±2.50,28.35±0.80,30.00±2.29,74.75±2.17,60.50±2.45
5.02%,22.50±2.09,37.25±2.42,25.31±0.77,23.75±2.13,64.25±2.40,53.75±2.50
10.02%,21.50±2.06,33.75±2.37,26.45±0.78,19.00±1.96,62.00±2.43,52.25±2.50
15.03%,17.75±1.91,30.00±2.29,25.63±0.78,15.50±1.81,55.00±2.49,48.25±2.50
20.03%,18.00±1.92,28.75±2.27,27.91±0.79,12.00±1.63,54.75±2.49,47.50±2.50
25.03%,18.25±1.93,26.75±2.22,28.54±0.80,12.25±1.64,53.25±2.50,53.50±2.50
30.02%,19.50±1.98,26.75±2.22,25.34±0.77,11.75±1.61,48.25±2.50,50.75±2.50
35.02%,19.50±1.98,26.00±2.20,26.96±0.79,13.75±1.72,50.50±2.50,54.00±2.50
40.02%,20.75±2.03,24.50±2.15,26.17±0.78,15.50±1.81,54.25±2.49,51.50±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50


==> iclr2026/plots/llama1b_vector_individual_gate_only_skip_mlp_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,0.0
mmlu_stem,50.0
openbookqa,0.0
piqa,0.0
winogrande,0.0


==> iclr2026/plots/llama1b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.75
hellaswag,43.0
mmlu_stem,25.28
openbookqa,26.0
piqa,72.5
squadv2,
winogrande,60.0


==> iclr2026/plots/llama1b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,21.75±2.07,43.00±2.48,25.28±0.77,26.00±2.20,72.50±2.24,nan±nan,60.00±2.45
5.57%,18.75±1.95,43.25±2.48,22.36±0.74,24.25±2.15,70.00±2.29,nan±nan,58.50±2.47
10.54%,18.75±1.95,42.25±2.47,21.50±0.73,23.50±2.12,71.00±2.27,nan±nan,54.50±2.49
20.63%,18.75±1.95,37.75±2.43,23.31±0.75,19.25±1.97,63.75±2.41,nan±nan,50.25±2.50
30.55%,16.75±1.87,34.75±2.38,23.22±0.75,16.75±1.87,59.00±2.46,nan±nan,48.00±2.50
35.71%,16.75±1.87,31.00±2.32,21.76±0.74,16.50±1.86,56.00±2.49,nan±nan,49.25±2.50
42.68%,19.00±1.96,32.00±2.34,23.82±0.76,13.75±1.72,55.75±2.49,nan±nan,50.50±2.50
46.06%,16.25±1.85,36.75±2.41,23.37±0.75,18.50±1.94,61.00±2.44,nan±nan,52.25±2.50
53.95%,18.75±1.95,29.25±2.28,24.23±0.76,15.50±1.81,52.75±2.50,nan±nan,50.25±2.50
55.39%,19.00±1.96,40.50±2.46,22.11±0.74,21.75±2.07,67.50±2.34,nan±nan,54.00±2.50
84.29%,20.50±2.02,28.50±2.26,24.74±0.77,17.25±1.89,48.25±2.50,nan±nan,52.25±2.50
91.83%,18.50±1.94,25.00±2.17,25.21±0.77,16.75±1.87,51.25±2.50,nan±nan,51.25±2.50
94.52%,21.00±2.04,25.50±2.18,24.42±0.76,13.25±1.70,49.00±2.50,nan±nan,48.25±2.50
99.40%,18.75±1.95,26.00±2.20,21.25±0.73,13.25±1.70,47.50±2.50,nan±nan,51.00±2.50
99.72%,18.75±1.95,24.75±2.16,21.25±0.73,16.25±1.85,51.00±2.50,nan±nan,49.00±2.50


==> iclr2026/plots/llama1b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,94.51565140120282
hellaswag,55.390445757836225
mmlu_stem,94.51565140120282
openbookqa,10.535166662051683
piqa,55.390445757836225
squadv2,
winogrande,55.390445757836225


==> iclr2026/plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
csqa_gen,38.75
gsm8k,14.75


==> iclr2026/plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/interpolated_accuracies.csv <==
Compute Saved (%),csqa_gen,gsm8k,Average
0%,38.75,14.75,26.75
5%,38.053651037593404,12.92208397368268,25.487867505638043
10%,37.3573020751868,11.09416794736536,24.22573501127608
15%,36.68992406529851,9.740303738805952,23.21511390205223
20%,35.857408472362614,11.410264793682883,23.63383663302275
25%,29.68299732805506,9.998970817841156,19.840984072948107
30%,12.090943812749495,2.205335140129223,7.1481394764393595
45%,2.25,1.5,1.875
60%,2.25,1.5,1.875


==> iclr2026/plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/raw_results.csv <==
Compute Saved (%),csqa_gen,gsm8k
0.00%,38.75±2.44,14.75±1.78
14.36%,36.75±2.41,9.50±1.47
19.68%,36.25±2.41,11.50±1.60
26.77%,27.50±2.24,9.50±1.47
27.90%,15.25±1.80,2.75±0.82
28.54%,25.25±2.17,10.50±1.53
31.27%,19.25±1.97,7.75±1.34
32.72%,8.00±1.36,1.50±0.61
40.95%,2.25±0.74,1.50±0.61


==> iclr2026/plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
csqa_gen,19.682081806295542
gsm8k,0.0


==> iclr2026/plots/llama1b_vector_individual_gate_wmt_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
wmt_gen,50.88


==> iclr2026/plots/llama1b_vector_individual_gate_wmt_results/interpolated_accuracies.csv <==
Compute Saved (%),wmt_gen,Average
0%,50.87682348346381,50.87682348346381
5%,42.65108726366549,42.65108726366549
10%,37.39284650593304,37.39284650593304
15%,32.272112871138624,32.272112871138624
20%,27.80147772297524,27.80147772297524
25%,20.24767256506197,20.24767256506197
30%,13.548075782812104,13.548075782812104
45%,4.136669660488069,4.136669660488069
60%,4.136669660488069,4.136669660488069


==> iclr2026/plots/llama1b_vector_individual_gate_wmt_results/raw_results.csv <==
Compute Saved (%),wmt_gen
0.00%,50.88±2.47
6.34%,40.44±2.37
11.24%,36.36±2.15
16.13%,31.04±1.98
21.05%,26.93±1.61
25.11%,20.07±1.47
30.11%,13.41±1.19
36.24%,8.86±1.35
41.14%,4.14±0.85


==> iclr2026/plots/llama1b_vector_individual_gate_wmt_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
wmt_gen,0.0


==> iclr2026/plots/llama1b_vector_individual_mlp_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,27.25
hellaswag,44.0
mmlu_stem,27.94
openbookqa,29.5
piqa,74.25
winogrande,60.75


==> iclr2026/plots/llama1b_vector_individual_mlp_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,27.250000000000004,44.0,27.94164287979702,29.5,74.25,60.75000000000001,43.94860714663284
5%,20.673564089217674,43.02571319840262,27.23093572988456,25.84642449400982,70.10928109321112,58.80142639680524,40.94789083358851
10%,19.041935566740012,40.32688187235669,25.732379896469407,20.889785222466703,69.75698926112334,56.076881872356694,38.637475615252136
15%,18.51106630516644,35.84959674649796,25.72083309196534,16.838530441331518,60.21579295074557,46.46579295074557,33.9336020810754
20%,18.01097262451281,35.26097262451281,25.03909912713491,16.505486312256405,57.79937681030765,53.09638325682064,34.285381792590876
25%,17.015898584464452,33.03577181504502,27.988887867931403,15.023847876696676,55.28974646116113,53.49602535388389,33.64169632653043
30%,18.232303120073606,28.070787519705583,26.254582230404175,14.507078751970557,55.98938187204417,47.83140564766142,31.81425652364325
45%,18.368253470434055,25.991004627245406,22.225376476637507,12.517990745509184,53.51799074550919,48.85026272492487,30.245146465043366
60%,16.2696599970285,27.244102000891452,24.501618270540035,13.236238002080048,52.9960680005943,49.7539319994057,30.66693637842334


==> iclr2026/plots/llama1b_vector_individual_mlp_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,27.25±2.23,44.00±2.49,27.94±0.80,29.50±2.28,74.25±2.19,60.75±2.44
5.13%,20.50±2.02,43.00±2.48,27.21±0.79,25.75±2.19,70.00±2.29,58.75±2.46
10.14%,19.00±1.96,40.25±2.46,25.69±0.78,20.75±2.03,69.75±2.30,56.00±2.49
15.11%,18.50±1.94,35.75±2.40,25.72±0.78,16.75±1.87,60.00±2.45,46.25±2.50
20.11%,18.00±1.92,35.25±2.39,25.02±0.77,16.50±1.86,57.75±2.47,53.25±2.50
25.08%,17.00±1.88,33.00±2.35,28.04±0.80,15.00±1.79,55.25±2.49,53.50±2.50
30.07%,18.25±1.93,28.00±2.25,26.23±0.78,14.50±1.76,56.00±2.49,47.75±2.50
35.07%,21.25±2.05,30.00±2.29,22.90±0.75,14.25±1.75,57.75±2.47,46.00±2.50
40.08%,18.00±1.92,25.50±2.18,21.82±0.73,13.50±1.71,54.50±2.49,47.50±2.50
50.10%,18.75±1.95,26.50±2.21,22.65±0.74,11.50±1.60,52.50±2.50,50.25±2.50
60.08%,16.25±1.85,27.25±2.23,24.52±0.77,13.25±1.70,53.00±2.50,49.75±2.50
70.07%,17.00±1.88,28.00±2.25,23.88±0.76,16.25±1.85,54.50±2.49,52.00±2.50
80.14%,20.25±2.01,28.00±2.25,24.90±0.77,17.00±1.88,52.00±2.50,51.50±2.50
90.36%,18.75±1.95,28.25±2.25,26.20±0.78,14.00±1.74,51.75±2.50,46.75±2.50
95.43%,18.75±1.95,25.00±2.17,26.64±0.79,14.00±1.74,55.00±2.49,49.25±2.50


==> iclr2026/plots/llama1b_vector_individual_mlp_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,10.140010311033008
mmlu_stem,95.42944606068072
openbookqa,0.0
piqa,10.140010311033008
winogrande,10.140010311033008


==> iclr2026/plots/llama1b_vector_shared_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,28.0
hellaswag,45.5
mmlu_stem,28.2
openbookqa,28.5
piqa,74.25
winogrande,61.5


==> iclr2026/plots/llama1b_vector_shared_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,28.000000000000004,45.5,28.1953694893752,28.499999999999996,74.25,61.5,44.3242282482292
5%,24.2905206619824,39.56483305917184,26.124743534757062,27.510805509861978,71.28241652958592,56.55402754930986,40.88789114077818
10%,22.016496929492334,39.99633401566837,25.755808806067105,26.50733196866326,71.25,53.27382889815559,39.79996676967444
15%,21.25979710568717,38.76632850947861,25.31502947371267,23.292454124644397,68.53592272085295,53.25,38.40325532239597
20%,21.994412768490317,35.77234892603874,26.411013718031974,23.746275178993542,67.01117446301937,55.73137589496772,38.44443349159028
25%,19.532908024576187,34.269744814745714,25.668122963397757,19.062525246694754,64.77961722211857,55.50329080245763,36.46936817899843
30%,22.698363135761852,34.49602793352014,26.50082514494689,17.523832398879144,60.56752513015758,50.333413396077,35.35333118989043
45%,20.758079616124654,28.766159232249304,24.40725014655677,13.130049760077908,51.378029856046744,52.371970143953256,31.801923125834776
60%,19.255207417124947,28.97656662293774,24.701013251435196,13.489585165750107,54.463548080125385,49.28645191987462,31.695395409541334


==> iclr2026/plots/llama1b_vector_shared_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,28.00±2.25,45.50±2.49,28.20±0.80,28.50±2.26,74.25±2.19,61.50±2.44
5.05%,24.25±2.15,39.50±2.45,26.10±0.78,27.50±2.24,71.25±2.27,56.50±2.48
10.04%,22.00±2.07,40.00±2.45,25.75±0.78,26.50±2.21,71.25±2.27,53.25±2.50
15.07%,21.25±2.05,38.75±2.44,25.31±0.77,23.25±2.11,68.50±2.33,53.25±2.50
20.04%,22.00±2.07,35.75±2.40,26.42±0.78,23.75±2.13,67.00±2.35,55.75±2.49
25.07%,19.50±1.98,34.25±2.38,25.66±0.77,19.00±1.96,64.75±2.39,55.50±2.49
30.08%,22.75±2.10,34.50±2.38,26.51±0.78,17.50±1.90,60.50±2.45,50.25±2.50
35.03%,19.00±1.96,34.00±2.37,26.42±0.78,16.50±1.86,60.25±2.45,48.50±2.50
40.04%,21.75±2.07,30.75±2.31,24.64±0.76,13.75±1.72,51.75±2.50,52.00±2.50
50.04%,19.75±1.99,26.75±2.22,24.17±0.76,12.50±1.66,51.00±2.50,52.75±2.50
60.10%,19.25±1.97,29.00±2.27,24.71±0.77,13.50±1.71,54.50±2.49,49.25±2.50
70.06%,19.00±1.96,27.25±2.23,23.69±0.76,13.50±1.71,48.75±2.50,50.75±2.50
80.12%,21.75±2.07,25.00±2.17,23.37±0.75,12.00±1.63,51.50±2.50,47.75±2.50
90.31%,20.00±2.00,26.50±2.21,25.88±0.78,17.25±1.89,51.00±2.50,50.00±2.50
95.44%,20.25±2.01,27.00±2.22,26.61±0.79,14.75±1.78,52.75±2.50,47.25±2.50


==> iclr2026/plots/llama1b_vector_shared_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,0.0
mmlu_stem,95.43588480270357
openbookqa,10.036527204209396
piqa,20.037034700708244
winogrande,25.066199957547912


==> iclr2026/plots/llama3b_vector_individual_gate_quantized_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,63.0
hellaswag,48.0
mmlu_stem,44.66
openbookqa,31.75
piqa,76.5
winogrande,71.25


==> iclr2026/plots/llama3b_vector_individual_gate_quantized_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,63.0,48.0,44.65588328575959,31.75,76.5,71.25,55.85931388095994
5%,39.93918524393197,47.01868873378434,34.291891796707425,27.08877148547561,71.10278803581387,62.66352642061297,47.01747528605437
10%,21.45594532208958,39.68484269814442,28.371692141480995,18.953326967958866,62.709488391230344,53.47797266104479,37.44221136365817
15%,23.446781397105198,37.0532186028948,27.07858025127951,14.590471624921161,60.0532186028948,51.29257488231583,35.58580756023522
20%,22.273710634171067,35.28319488783949,26.711343278804485,14.745257873165787,55.58535828301584,51.24999999999999,34.30814415949944
25%,23.23345623469206,33.28308753061588,28.326664262733498,11.55376723725081,50.33685476786668,49.77481564796191,32.75144094685347
30%,20.059271676311017,31.286474877729855,23.839024060748958,11.009118719432465,53.19528768340522,49.259118719432465,31.44138262284333
45%,18.754746852007916,25.509493704015828,21.559535398148434,11.382120278011872,51.21202518393668,47.51424055602374,29.322026995357408
60%,21.2223207452327,25.494967408224127,23.54857835835271,12.237418520560318,51.517614071215554,48.23490222467238,30.375966888042967


==> iclr2026/plots/llama3b_vector_individual_gate_quantized_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,63.00±2.42,48.00±2.50,44.66±0.87,31.75±2.33,76.50±2.12,71.25±2.27
5.10%,39.50±2.45,47.00±2.50,34.09±0.84,27.00±2.22,71.00±2.27,62.50±2.42
10.12%,21.00±2.04,39.50±2.45,28.23±0.80,18.75±1.95,62.50±2.42,53.25±2.50
15.11%,23.50±2.12,37.00±2.42,27.05±0.79,14.50±1.76,60.00±2.45,51.25±2.50
20.09%,22.25±2.08,35.25±2.39,26.70±0.79,14.75±1.78,55.50±2.49,51.25±2.50
25.08%,23.25±2.11,33.25±2.36,28.35±0.80,11.50±1.60,50.25±2.50,49.75±2.50
30.09%,20.00±2.00,31.25±2.32,23.76±0.75,11.00±1.57,53.25±2.50,49.25±2.50
35.09%,18.75±1.95,28.25±2.25,20.81±0.72,10.50±1.53,51.00±2.50,46.25±2.50
40.09%,19.00±1.96,26.00±2.20,21.19±0.73,11.75±1.61,49.25±2.50,48.25±2.50
50.10%,18.50±1.94,25.00±2.17,21.95±0.74,11.00±1.57,53.25±2.50,46.75±2.50
60.10%,21.25±2.05,25.50±2.18,23.56±0.76,12.25±1.64,51.50±2.50,48.25±2.50
70.08%,19.50±1.98,25.25±2.17,24.99±0.77,13.50±1.71,53.25±2.50,49.25±2.50
80.12%,20.25±2.01,26.00±2.20,23.82±0.76,14.50±1.76,53.00±2.50,50.25±2.50
90.37%,19.00±1.96,26.25±2.20,25.88±0.77,15.50±1.81,51.00±2.50,50.50±2.50
95.41%,20.75±2.03,29.50±2.28,23.91±0.76,15.75±1.82,50.75±2.50,49.00±2.50


==> iclr2026/plots/llama3b_vector_individual_gate_quantized_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,5.095223271288888
mmlu_stem,0.0
openbookqa,0.0
piqa,5.095223271288888
winogrande,0.0


==> iclr2026/plots/llama3b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,63.0
hellaswag,48.0
mmlu_stem,44.66
openbookqa,31.75
piqa,76.5
winogrande,71.25


==> iclr2026/plots/llama3b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,63.0,48.0,44.65588328575959,31.75,76.5,71.25,55.85931388095994
5%,39.93918524393197,47.01868873378434,34.291891796707425,27.08877148547561,71.10278803581387,62.66352642061297,47.01747528605437
10%,21.45594532208958,39.68484269814442,28.371692141480995,18.953326967958866,62.709488391230344,53.47797266104479,37.44221136365817
15%,23.446781397105198,37.0532186028948,27.07858025127951,14.590471624921161,60.0532186028948,51.29257488231583,35.58580756023522
20%,22.273710634171067,35.28319488783949,26.711343278804485,14.745257873165787,55.58535828301584,51.24999999999999,34.30814415949944
25%,23.23345623469206,33.28308753061588,28.326664262733498,11.55376723725081,50.33685476786668,49.77481564796191,32.75144094685347
30%,20.059271676311017,31.286474877729855,23.839024060748958,11.009118719432465,53.19528768340522,49.259118719432465,31.44138262284333
45%,18.754746852007916,25.509493704015828,21.559535398148434,11.382120278011872,51.21202518393668,47.51424055602374,29.322026995357408
60%,21.2223207452327,25.494967408224127,23.54857835835271,12.237418520560318,51.517614071215554,48.23490222467238,30.375966888042967


==> iclr2026/plots/llama3b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,63.00±2.42,48.00±2.50,44.66±0.87,31.75±2.33,76.50±2.12,71.25±2.27
5.10%,39.50±2.45,47.00±2.50,34.09±0.84,27.00±2.22,71.00±2.27,62.50±2.42
10.12%,21.00±2.04,39.50±2.45,28.23±0.80,18.75±1.95,62.50±2.42,53.25±2.50
15.11%,23.50±2.12,37.00±2.42,27.05±0.79,14.50±1.76,60.00±2.45,51.25±2.50
20.09%,22.25±2.08,35.25±2.39,26.70±0.79,14.75±1.78,55.50±2.49,51.25±2.50
25.08%,23.25±2.11,33.25±2.36,28.35±0.80,11.50±1.60,50.25±2.50,49.75±2.50
30.09%,20.00±2.00,31.25±2.32,23.76±0.75,11.00±1.57,53.25±2.50,49.25±2.50
35.09%,18.75±1.95,28.25±2.25,20.81±0.72,10.50±1.53,51.00±2.50,46.25±2.50
40.09%,19.00±1.96,26.00±2.20,21.19±0.73,11.75±1.61,49.25±2.50,48.25±2.50
50.10%,18.50±1.94,25.00±2.17,21.95±0.74,11.00±1.57,53.25±2.50,46.75±2.50
60.10%,21.25±2.05,25.50±2.18,23.56±0.76,12.25±1.64,51.50±2.50,48.25±2.50
70.08%,19.50±1.98,25.25±2.17,24.99±0.77,13.50±1.71,53.25±2.50,49.25±2.50
80.12%,20.25±2.01,26.00±2.20,23.82±0.76,14.50±1.76,53.00±2.50,50.25±2.50
90.37%,19.00±1.96,26.25±2.20,25.88±0.77,15.50±1.81,51.00±2.50,50.50±2.50
95.41%,20.75±2.03,29.50±2.28,23.91±0.76,15.75±1.82,50.75±2.50,49.00±2.50


==> iclr2026/plots/llama3b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,5.095223271288888
mmlu_stem,0.0
openbookqa,0.0
piqa,5.095223271288888
winogrande,0.0


==> iclr2026/plots/llama8b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,76.5
hellaswag,54.25
mmlu_stem,50.17
openbookqa,36.25
piqa,81.5
winogrande,78.0


==> iclr2026/plots/llama8b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,76.5,54.25,50.174437044084996,36.25,81.5,78.0,62.77907284068083
5%,63.755696631141234,52.04425518615906,39.41660209903845,32.81884140069187,78.80408967197218,71.38276555847717,56.370375091246665
10%,45.38126993058469,50.286066074514764,32.49132838738961,31.77060918543701,74.83243674174804,64.63911200169983,49.90013705356233
15%,27.145961223663353,48.04881713716397,28.16140273485057,29.30424126351553,72.30424126351552,60.09763427432795,44.17704964950615
20%,23.574352128401273,45.55719394492406,24.44264753004903,24.364387889848114,63.21161759621901,50.22877577969623,38.56316247818962
25%,21.293177532992875,40.10554508064925,22.771287369103664,20.326760058654,56.869937591646874,51.47121497800475,35.4729871018419
30%,20.761201092913886,33.40121475433748,23.112311251825776,17.07280710394027,58.460796174801395,53.210796174801395,34.33652109210337
45%,17.860728748050782,29.417813755847657,22.214401553729285,12.727165996881252,52.667813755847654,51.40068825350859,31.048102010644204
60%,18.00597517616206,27.500000000000004,23.017351482679018,13.008962764243089,47.291826233134415,45.803776585458536,29.10464870694619


==> iclr2026/plots/llama8b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,76.50±2.12,54.25±2.49,50.17±0.86,36.25±2.41,81.50±1.94,78.00±2.07
5.10%,63.50±2.41,52.00±2.50,39.20±0.86,32.75±2.35,78.75±2.05,71.25±2.27
10.10%,45.00±2.49,50.25±2.50,32.35±0.83,31.75±2.33,74.75±2.17,64.50±2.40
15.11%,26.75±2.22,48.00±2.50,28.07±0.80,29.25±2.28,72.25±2.24,60.00±2.45
20.11%,23.50±2.12,45.50±2.49,24.36±0.76,24.25±2.15,63.00±2.42,50.00±2.50
25.10%,21.25±2.05,40.00±2.45,22.74±0.75,20.25±2.01,56.75±2.48,51.50±2.50
30.11%,20.75±2.03,33.25±2.36,23.12±0.75,17.00±1.88,58.50±2.47,53.25±2.50
35.11%,19.25±1.97,33.50±2.36,22.71±0.75,14.75±1.78,58.75±2.46,49.00±2.50
40.12%,17.25±1.89,31.25±2.32,22.11±0.74,11.75±1.61,54.50±2.49,52.50±2.50
50.11%,18.50±1.94,27.50±2.24,22.33±0.74,13.75±1.72,50.75±2.50,50.25±2.50
60.12%,18.00±1.92,27.50±2.24,23.03±0.75,13.00±1.68,47.25±2.50,45.75±2.49
70.13%,16.25±1.85,25.75±2.19,23.60±0.76,13.50±1.71,49.25±2.50,50.50±2.50
80.13%,20.75±2.03,26.50±2.21,24.39±0.76,13.25±1.70,52.25±2.50,52.75±2.50
90.54%,23.75±2.13,24.25±2.15,24.07±0.76,13.25±1.70,49.00±2.50,52.00±2.50
96.36%,20.50±2.02,24.00±2.14,22.17±0.74,13.50±1.71,48.75±2.50,49.00±2.50


==> iclr2026/plots/llama8b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,10.103103330364242
mmlu_stem,0.0
openbookqa,5.100318010228022
piqa,10.103103330364242
winogrande,5.100318010228022


==> plots/gemma2b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,52.5
hellaswag,46.75
mmlu_stem,40.63
openbookqa,32.75
piqa,78.25
winogrande,66.25


==> plots/gemma2b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,52.5,46.75,40.627973358705994,32.75,78.25,66.25,52.85466222645099
5%,48.818985238767794,47.486202952246444,36.54963159977656,30.786792127342824,76.77759409550711,63.059787206932086,50.5798322034288
10%,41.446871253570315,46.03937425071406,32.73632063297181,30.50656237511901,75.04593662583308,63.0,48.12917752303471
15%,26.418117811426555,44.29798073245878,31.956967534123386,24.907650978078866,71.10967024562008,65.6746017061362,44.06083150130731
20%,23.091186100954022,42.068389575715514,27.755590545826696,24.265197683492335,71.0,55.326750195085246,40.58451901684563
25%,20.81388648359898,38.84228047630964,24.14235715751045,21.578083479954312,67.59937897448731,52.328083479954316,37.55067834196917
30%,19.76731835703772,37.275977535556585,22.70043416912851,16.832262195929175,63.814943838891445,52.98701123222171,35.562991221460855
45%,19.47692270868108,31.395192629904056,21.98419096223382,14.27307729131892,52.08077051961622,50.994230677170265,31.70073079815406
60%,19.515320770968728,28.530641541937456,22.256735415937214,15.46552826532036,53.669565952414175,45.83426424032801,30.87867603115099


==> plots/gemma2b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,52.50±2.50,46.75±2.50,40.63±0.86,32.75±2.35,78.25±2.07,66.25±2.37
5.09%,48.75±2.50,47.50±2.50,36.47±0.85,30.75±2.31,76.75±2.11,63.00±2.42
10.13%,41.25±2.46,46.00±2.50,32.64±0.83,30.50±2.30,75.00±2.17,63.00±2.42
15.14%,26.00±2.20,44.25±2.49,31.94±0.83,24.75±2.16,71.00±2.27,65.75±2.38
20.15%,23.00±2.11,42.00±2.47,27.62±0.80,24.25±2.15,71.00±2.27,55.00±2.49
25.14%,20.75±2.03,38.75±2.44,24.04±0.76,21.50±2.06,67.50±2.34,52.25±2.50
30.09%,19.75±1.99,37.25±2.42,22.68±0.75,16.75±1.87,63.75±2.41,53.00±2.50
35.08%,18.75±1.95,35.50±2.40,21.85±0.74,18.25±1.93,60.00±2.45,54.00±2.50
40.11%,18.50±1.94,32.25±2.34,22.20±0.74,15.25±1.80,55.50±2.49,50.75±2.50
50.13%,20.50±2.02,30.50±2.30,21.76±0.73,13.25±1.70,48.50±2.50,51.25±2.50
60.15%,19.50±1.98,28.50±2.26,22.26±0.74,15.50±1.81,53.75±2.50,45.75±2.49
70.18%,19.00±1.96,28.75±2.27,22.36±0.74,15.50±1.81,55.00±2.49,50.75±2.50
80.27%,18.75±1.95,27.00±2.22,23.41±0.75,15.25±1.80,54.25±2.49,51.00±2.50
90.30%,18.75±1.95,28.50±2.26,21.22±0.73,17.00±1.88,49.75±2.50,49.25±2.50
95.34%,18.75±1.95,28.50±2.26,21.25±0.73,15.75±1.82,49.00±2.50,54.50±2.49


==> plots/gemma2b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,5.093704105039639
hellaswag,15.137223917494156
mmlu_stem,0.0
openbookqa,10.132259563916346
piqa,20.152439312436456
winogrande,15.137223917494156


==> plots/llama1b_baseline_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,38.0
hellaswag,43.25
mmlu_stem,28.48
openbookqa,26.0
piqa,73.75
squadv2,
winogrande,59.5


==> plots/llama1b_baseline_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,38.00±2.43,43.25±2.48,28.48±0.80,26.00±2.20,73.75±2.20,nan±nan,59.50±2.46
4.99%,20.25±2.01,39.25±2.44,26.39±0.78,18.50±1.94,57.25±2.48,nan±nan,46.00±2.50
9.99%,23.75±2.13,35.25±2.39,23.85±0.76,19.00±1.96,50.50±2.50,nan±nan,46.00±2.50
14.99%,18.75±1.95,31.25±2.32,23.79±0.76,16.25±1.85,46.50±2.50,nan±nan,43.75±2.48
19.99%,21.25±2.05,30.75±2.31,24.61±0.77,16.50±1.86,49.50±2.50,nan±nan,46.25±2.50
24.99%,20.25±2.01,29.50±2.28,23.60±0.76,14.75±1.78,49.50±2.50,nan±nan,47.25±2.50
29.97%,17.00±1.88,27.25±2.23,23.95±0.76,15.00±1.79,53.00±2.50,nan±nan,46.75±2.50
34.97%,20.25±2.01,27.75±2.24,25.09±0.77,15.00±1.79,52.50±2.50,nan±nan,48.50±2.50
40.02%,15.75±1.82,27.50±2.24,24.29±0.76,13.50±1.71,54.25±2.49,nan±nan,48.50±2.50
49.93%,20.50±2.02,27.25±2.23,23.88±0.76,16.50±1.86,53.50±2.50,nan±nan,49.50±2.50
59.97%,20.50±2.02,27.75±2.24,25.59±0.78,12.75±1.67,50.00±2.50,nan±nan,51.00±2.50
69.99%,16.75±1.87,26.25±2.20,26.77±0.79,12.75±1.67,52.00±2.50,nan±nan,49.75±2.50
80.02%,19.00±1.96,27.00±2.22,24.48±0.77,14.50±1.76,47.75±2.50,nan±nan,51.25±2.50
90.00%,22.00±2.07,25.75±2.19,24.14±0.76,14.75±1.78,46.00±2.50,nan±nan,48.75±2.50
94.99%,20.25±2.01,26.75±2.22,23.63±0.76,17.00±1.88,46.25±2.50,nan±nan,50.50±2.50


==> plots/llama1b_baseline_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,4.988160891422833
mmlu_stem,69.98926653252846
openbookqa,0.0
piqa,0.0
squadv2,
winogrande,0.0


==> plots/llama1b_baseline_wmt_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
wmt-gen,56.78


==> plots/llama1b_baseline_wmt_results/interpolated_accuracies.csv <==
Compute Saved (%),wmt_gen,Average
0%,56.78039607540389,56.78039607540389
5%,35.63013011679147,35.63013011679147
10%,13.937433835068562,13.937433835068562
15%,2.917914644718886,2.917914644718886
20%,0.5343173618454573,0.5343173618454573
25%,0.6198068880589742,0.6198068880589742
30%,0.6418006985625211,0.6418006985625211
45%,0.9084968374409891,0.9084968374409891
60%,0.9084968374409891,0.9084968374409891


==> plots/llama1b_baseline_wmt_results/raw_results.csv <==
Compute Saved (%),wmt_gen
0.00%,56.78±2.66
5.00%,35.61±2.28
10.01%,13.90±1.29
15.02%,2.88±0.53
20.01%,0.53±0.11
25.00%,0.62±0.12
30.01%,0.64±0.15
35.03%,0.94±0.20
40.02%,0.91±0.22


==> plots/llama1b_baseline_wmt_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
wmt_gen,0.0


==> plots/llama1b_calm_hss_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,18.75
hellaswag,34.75
mmlu_stem,26.32
openbookqa,14.75
piqa,59.0
winogrande,55.5


==> plots/llama1b_calm_hss_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,18.75,34.75,26.324135743736125,14.75,59.0,55.50000000000001,34.84568929062269
5%,18.75,32.5164932024523,26.182460716933228,15.19670135950954,57.883246601226155,53.71319456196184,34.04034940701384
10%,18.75,31.06862161712736,23.81753741431382,15.446896397145439,58.537585588581756,53.69689639714544,33.55292290238563
15%,18.921754212474564,29.375966300203473,23.38037271325989,15.156491575050868,56.17368681288152,53.234737362576304,32.707168162741105
20%,18.704131473865708,28.454131473865704,22.831618782837555,15.887605578402878,56.18347410453717,51.52065736932854,32.26360313047292
25%,18.62535190710615,28.626055721318448,22.152834937317824,17.001407628424605,55.62112902183234,49.87324046446925,31.98333661341144
30%,18.64586006409356,29.41655974362575,21.968482048033714,18.020699679532193,54.77069967953219,48.41688051274849,31.873196954594317
45%,18.525249440645354,26.67674608451748,21.966571093418604,16.07574832193606,53.025249440645354,47.724750559354646,30.665719156752917
60%,18.616549620590977,29.451053414681194,21.849837431023996,16.216198482363914,52.849648861772934,48.033801517636086,31.169514888011516


==> plots/llama1b_calm_hss_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,18.75±1.95,34.75±2.38,26.32±0.78,14.75±1.78,59.00±2.46,55.50±2.49
5.60%,18.75±1.95,32.25±2.34,26.17±0.78,15.25±1.80,57.75±2.47,53.50±2.50
11.19%,18.75±1.95,30.75±2.31,23.18±0.75,15.50±1.81,58.75±2.46,53.75±2.50
16.74%,19.00±1.96,28.75±2.27,23.47±0.75,15.00±1.79,55.00±2.49,53.00±2.50
22.25%,18.50±1.94,28.25±2.25,22.39±0.74,16.50±1.86,57.00±2.48,50.50±2.50
27.73%,18.75±1.95,29.00±2.27,21.92±0.74,17.50±1.90,54.25±2.49,49.25±2.50
33.18%,18.50±1.94,30.00±2.29,22.04±0.74,18.75±1.95,55.50±2.49,47.25±2.50
38.58%,18.50±1.94,27.50±2.24,21.76±0.73,18.25±1.93,55.50±2.49,50.00±2.50
43.93%,18.50±1.94,26.50±2.21,21.95±0.74,16.00±1.84,53.00±2.50,47.75±2.50
54.49%,18.75±1.95,28.25±2.25,22.14±0.74,16.75±1.87,53.25±2.50,47.50±2.50
64.81%,18.50±1.94,30.50±2.30,21.60±0.73,15.75±1.82,52.50±2.50,48.50±2.50
74.80%,18.75±1.95,28.50±2.26,21.54±0.73,16.00±1.84,52.75±2.50,46.25±2.50
84.26%,18.75±1.95,30.50±2.30,21.25±0.73,15.75±1.82,49.75±2.50,48.75±2.50
92.32%,18.75±1.95,27.00±2.22,21.22±0.73,14.00±1.74,51.50±2.50,47.75±2.50
93.33%,18.50±1.94,27.00±2.22,28.35±0.79,13.50±1.71,52.50±2.50,48.50±2.50


==> plots/llama1b_calm_hss_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,93.33324477492101
hellaswag,5.59618948287223
mmlu_stem,93.33324477492101
openbookqa,93.33324477492101
piqa,54.4940259589617
winogrande,38.576871524769


==> plots/llama1b_calm_softmax_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,18.75
hellaswag,34.75
mmlu_stem,26.32
openbookqa,14.75
piqa,59.0
winogrande,55.5


==> plots/llama1b_calm_softmax_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,18.75,34.75,26.324135743736125,14.75,59.0,55.50000000000001,34.84568929062269
5%,21.20458350042803,30.287120908312676,27.513104483671853,15.86571977292183,57.88428022707817,54.161136272493806,34.48599086081773
10%,19.728829233529293,30.340390255490234,26.582650132737918,14.819219489019527,53.61726821156835,53.01601624084961,33.01739559386582
15%,19.25,29.295633753985705,25.659433262934808,15.016156962577554,53.18820928343674,51.20152911226734,32.26849372920036
20%,18.952619392013034,29.49345151996741,24.014500236279,16.290832127954378,50.972264832110795,49.310477568052136,31.50569094606279
25%,18.75,28.986101777474595,22.71932034382993,16.746525444368647,49.25,49.260423666894056,30.952061872094532
30%,18.75,28.318927410572513,22.22479018476688,16.393690863142496,49.67523654743001,49.57476345256998,30.82290140974698
45%,18.555537831185433,27.666693253221855,21.637249297919567,16.972231084407284,50.94430264948346,50.61115542203641,31.064528256375667
60%,19.276821956332117,27.83046586899635,21.352102138809986,15.089068262007302,52.97747924017336,50.053643912664235,31.09659689649722


==> plots/llama1b_calm_softmax_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.01%,18.75±1.95,34.75±2.38,26.32±0.78,14.75±1.78,59.00±2.46,55.50±2.49
5.60%,21.50±2.06,29.75±2.29,27.66±0.79,16.00±1.84,57.75±2.47,54.00±2.50
11.19%,19.25±1.97,30.50±2.30,26.29±0.78,14.50±1.76,52.50±2.50,52.75±2.50
16.73%,19.25±1.97,28.75±2.27,25.37±0.77,15.25±1.80,53.50±2.50,50.50±2.50
22.23%,18.75±1.95,30.00±2.29,23.09±0.75,17.00±1.88,49.25±2.50,48.50±2.50
27.69%,18.75±1.95,28.00±2.25,22.36±0.74,16.50±1.86,49.25±2.50,50.00±2.50
33.12%,18.75±1.95,28.75±2.27,22.04±0.74,16.25±1.85,50.25±2.50,49.00±2.50
38.50%,18.50±1.94,28.75±2.27,21.95±0.74,15.50±1.81,53.75±2.50,50.50±2.50
43.83%,18.50±1.94,27.75±2.24,21.66±0.73,17.00±1.88,50.50±2.50,50.75±2.50
54.34%,19.00±1.96,27.00±2.22,21.44±0.73,16.75±1.87,54.50±2.49,49.50±2.50
64.57%,19.50±1.98,28.50±2.26,21.28±0.73,13.75±1.72,51.75±2.50,50.50±2.50
74.49%,18.75±1.95,29.00±2.27,21.31±0.73,13.75±1.72,51.50±2.50,50.25±2.50
84.15%,18.50±1.94,26.50±2.21,26.61±0.78,15.25±1.80,51.25±2.50,51.75±2.50
93.89%,18.50±1.94,27.00±2.22,28.48±0.80,15.25±1.80,53.50±2.50,48.25±2.50
99.94%,18.50±1.94,26.25±2.20,28.51±0.80,11.50±1.60,53.50±2.50,49.25±2.50


==> plots/llama1b_calm_softmax_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,99.93520186716816
hellaswag,0.007588113583486381
mmlu_stem,99.93520186716816
openbookqa,93.88578237290402
piqa,99.93520186716816
winogrande,84.1497054612969


==> plots/llama1b_mod_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,20.75
hellaswag,42.5
mmlu_stem,23.95
openbookqa,25.75
piqa,71.25
winogrande,59.25


==> plots/llama1b_mod_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,20.75,42.5,23.945448778940694,25.75,71.25,59.25,40.57424146315678
5%,22.98979188189468,38.51814776552057,25.87133671347324,21.519282000865605,67.51701353017553,55.7658792948305,38.69690853112669
10%,23.248953101687633,37.7531406949371,26.195944309150185,21.748953101687633,63.01884416962262,53.758375186498945,37.62070176059735
15%,18.535494826815107,35.020549636577165,26.480581878970163,20.261208892678454,58.78175852925562,53.50186814877974,35.43024365217938
20%,20.234967554269712,32.769327430224656,27.080139251164415,18.762884953483102,58.254294984494365,53.004294984494365,35.0176515263551
25%,20.997611566243503,31.005573012098495,26.64270802717374,16.008757590440492,60.74203855414501,54.744426987901505,35.02351928966713
30%,21.24868305110623,31.24868305110623,26.42045272975026,15.253950846681308,58.01448643783146,54.99868305110624,34.530823194596955
45%,19.12261403243943,26.259543870242275,25.66881554728453,15.490456129757723,50.86784209731829,50.60829822707601,31.33626165068637
60%,17.75505969540777,24.00590297797573,24.742409735183323,12.7609626733835,48.26011939081554,49.75590297797573,29.546726241790267


==> plots/llama1b_mod_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.22%,20.75±2.03,42.50±2.47,23.95±0.76,25.75±2.19,71.25±2.27,59.25±2.46
5.02%,23.00±2.11,38.50±2.44,25.88±0.77,21.50±2.06,67.50±2.34,55.75±2.49
10.02%,23.25±2.11,37.75±2.43,26.20±0.77,21.75±2.07,63.00±2.42,53.75±2.50
15.04%,18.50±1.94,35.00±2.39,26.48±0.78,20.25±2.01,58.75±2.46,53.50±2.50
20.04%,20.25±2.01,32.75±2.35,27.09±0.78,18.75±1.95,58.25±2.47,53.00±2.50
25.02%,21.00±2.04,31.00±2.32,26.64±0.78,16.00±1.84,60.75±2.44,54.75±2.49
30.03%,21.25±2.05,31.25±2.32,26.42±0.78,15.25±1.80,58.00±2.47,55.00±2.49
35.03%,19.25±1.97,27.25±2.23,25.12±0.77,15.00±1.79,54.00±2.50,49.25±2.50
40.05%,19.00±1.96,26.75±2.22,25.40±0.77,15.00±1.79,50.50±2.50,49.75±2.50
50.14%,19.25±1.97,25.75±2.19,25.94±0.78,16.00±1.84,51.25±2.50,51.50±2.50
60.03%,17.75±1.91,24.00±2.14,24.74±0.77,12.75±1.67,48.25±2.50,49.75±2.50
70.09%,18.75±1.95,25.75±2.19,21.73±0.73,14.25±1.75,47.50±2.50,49.50±2.50
80.52%,18.75±1.95,26.75±2.22,21.25±0.73,13.75±1.72,51.00±2.50,50.25±2.50
91.38%,18.75±1.95,25.00±2.17,21.25±0.73,11.50±1.60,49.25±2.50,50.25±2.50
96.03%,18.75±1.95,25.50±2.18,21.25±0.73,10.50±1.53,49.50±2.50,50.00±2.50


==> plots/llama1b_mod_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,96.02698713946397
hellaswag,5.021775073086123
mmlu_stem,70.09256700076074
openbookqa,0.22227001855097916
piqa,5.021775073086123
winogrande,30.026394596315946


==> plots/llama1b_scalar_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,23.75
hellaswag,44.25
mmlu_stem,24.83
openbookqa,30.25
piqa,73.75
winogrande,60.0


==> plots/llama1b_scalar_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,23.75,44.25,24.83349191246432,30.25,73.75,60.0,42.80558198541072
5%,19.885823635945275,43.525466931739736,25.38499186927518,30.49151102275342,73.02546693173974,55.89431261319186,41.36792883410754
10%,18.044255707553216,41.30690019542556,24.446050055441976,22.214956293829907,70.07586692723409,55.75,38.639671529914125
15%,18.9791193875691,38.80220153107725,23.95538246706196,20.776100765538626,65.34918290904677,53.05742168418497,36.81990145741312
20%,19.73914138197643,36.286195393411894,23.945448778940694,17.793434472094276,65.98914138197644,52.014478157364756,35.96130659429408
25%,19.254133505303777,36.00206675265189,25.329408548470266,14.278934537126446,61.53720154773401,50.264467268563216,34.44436869330827
30%,16.27834714354229,32.533071667466004,24.901119145888487,14.992913214114427,58.775984881580435,54.70747928468656,33.69815255621304
45%,20.624042419456096,28.7519151610878,23.695123660669747,11.877872741631707,51.75957580543903,48.5,30.868088298047397
60%,21.991537770870455,25.520309349910914,23.97222629191298,12.989845325044543,52.98307554174091,53.46615108348181,31.820524227160266


==> plots/llama1b_scalar_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,23.75±2.13,44.25±2.49,24.83±0.77,30.25±2.30,73.75±2.20,60.00±2.45
5.18%,19.75±1.99,43.50±2.48,25.40±0.77,30.50±2.30,73.00±2.22,55.75±2.49
10.13%,18.00±1.92,41.25±2.46,24.42±0.76,22.00±2.07,70.00±2.29,55.75±2.49
15.10%,19.00±1.96,38.75±2.44,23.95±0.76,20.75±2.03,65.25±2.38,53.00±2.50
20.07%,19.75±1.99,36.25±2.41,23.95±0.76,17.75±1.91,66.00±2.37,52.00±2.50
25.04%,19.25±1.97,36.00±2.40,25.34±0.77,14.25±1.75,61.50±2.44,50.25±2.50
30.05%,16.25±1.85,32.50±2.34,24.90±0.77,15.00±1.79,58.75±2.46,54.75±2.49
35.05%,17.75±1.91,31.00±2.32,23.88±0.76,13.25±1.70,58.25±2.47,49.25±2.50
40.04%,20.50±2.02,29.00±2.27,24.14±0.76,12.25±1.64,53.00±2.50,48.50±2.50
50.04%,20.75±2.03,28.50±2.26,23.25±0.75,11.50±1.60,50.50±2.50,48.50±2.50
60.07%,22.00±2.07,25.50±2.18,23.98±0.76,13.00±1.68,53.00±2.50,53.50±2.50
70.07%,21.25±2.05,25.25±2.17,24.42±0.76,13.25±1.70,51.75±2.50,47.00±2.50
80.27%,19.00±1.96,27.00±2.22,23.56±0.76,11.75±1.61,51.50±2.50,52.50±2.50
90.35%,22.00±2.07,26.50±2.21,21.31±0.73,16.50±1.86,50.25±2.50,51.00±2.50
95.50%,18.25±1.93,26.75±2.22,26.07±0.78,16.75±1.87,50.25±2.50,51.50±2.50


==> plots/llama1b_scalar_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,90.3453888110422
hellaswag,10.125165725006742
mmlu_stem,95.50213520761733
openbookqa,5.175747200889603
piqa,10.125165725006742
winogrande,30.04730405019914


==> plots/llama1b_vector_individual_before_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.0
hellaswag,41.25
mmlu_stem,28.96
openbookqa,22.0
piqa,69.0
winogrande,58.0


==> plots/llama1b_vector_individual_before_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,21.0,41.25,28.956549318109737,22.0,69.0,57.99999999999999,40.03442488635162
5%,20.255808067021214,36.536784424467676,28.04391305396406,15.798400558510101,63.54259249148889,50.80614464787171,35.83060720722061
10%,19.258627540591117,35.2607844257389,27.502273015859465,15.50215688514778,60.525882621773356,48.51941196633002,34.428189409240105
15%,21.233436242280863,36.24171812114043,27.15163655780067,14.756211409144678,61.73964765142554,53.21066107541704,35.722218509534876
20%,20.259103979536217,33.02958793349271,26.991611795042218,14.006827984652164,57.53869191302891,51.26820795907243,33.84900526080411
25%,18.26632492342376,31.76020307713985,25.51169158580585,14.000000000000002,59.235715692004206,49.76224369256782,33.08936316182358
30%,21.717750617459522,32.9884823633784,24.556816469359923,15.48617883605408,56.02994585521617,48.5115176366216,33.21511529634828
45%,20.38499904941896,30.400553126292895,23.912041602804702,13.513332065891944,52.26555407687393,49.26333206589194,31.6233019978624
60%,19.74798183018446,28.24697274527669,23.946088858171755,13.244954575461156,50.997981830184465,48.49697274527669,30.780158764092533


==> plots/llama1b_vector_individual_before_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,21.00±2.04,41.25±2.46,28.96±0.80,22.00±2.07,69.00±2.32,58.00±2.47
5.04%,20.25±2.01,36.50±2.41,28.04±0.79,15.75±1.82,63.50±2.41,50.75±2.50
10.04%,19.25±1.97,35.25±2.39,27.50±0.79,15.50±1.81,60.50±2.45,48.50±2.50
15.04%,21.25±2.05,36.25±2.41,27.15±0.79,14.75±1.78,61.75±2.43,53.25±2.50
20.05%,20.25±2.01,33.00±2.35,26.99±0.79,14.00±1.74,57.50±2.47,51.25±2.50
25.04%,18.25±1.93,31.75±2.33,25.50±0.77,14.00±1.74,59.25±2.46,49.75±2.50
30.05%,21.75±2.07,33.00±2.35,24.55±0.76,15.50±1.81,56.00±2.49,48.50±2.50
35.05%,21.00±2.04,30.75±2.31,23.69±0.76,15.50±1.81,56.25±2.48,50.50±2.50
40.04%,21.50±2.06,33.25±2.36,23.72±0.76,15.00±1.79,54.00±2.50,50.75±2.50
50.05%,19.25±1.97,27.50±2.24,24.10±0.76,12.00±1.63,50.50±2.50,47.75±2.50
60.04%,19.75±1.99,28.25±2.25,23.95±0.76,13.25±1.70,51.00±2.50,48.50±2.50
70.09%,22.75±2.10,32.50±2.34,23.66±0.76,15.50±1.81,52.75±2.50,50.00±2.50
80.19%,21.50±2.06,28.25±2.25,23.69±0.76,15.75±1.82,50.00±2.50,49.00±2.50
90.35%,19.50±1.98,24.00±2.14,24.80±0.77,15.50±1.81,48.50±2.50,49.75±2.50
95.81%,18.75±1.95,24.25±2.15,21.25±0.73,15.00±1.79,50.00±2.50,52.00±2.50


==> plots/llama1b_vector_individual_before_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,90.35058124176601
hellaswag,0.0
mmlu_stem,20.04555779879275
openbookqa,0.0
piqa,5.039022641632005
winogrande,15.041394662055051


==> plots/llama1b_vector_individual_gate_every_second_layer_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,26.0
hellaswag,46.0
mmlu_stem,28.35
openbookqa,30.0
piqa,74.75
winogrande,60.5


==> plots/llama1b_vector_individual_gate_every_second_layer_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,26.0,46.0,28.353948620361564,30.0,74.75,60.5,44.26732477006026
5%,23.73512916269592,39.01115312797806,24.79871042047331,25.23698801735893,68.01301198264107,54.00557656398903,39.13342821252272
10%,20.756072064983293,38.74595195667781,25.876262565820937,20.262144129966586,66.2459519566778,51.28238434657756,37.19479450345066
15%,16.278981726040097,35.51035061644289,25.819833996760284,19.256210369865734,61.77277135617437,54.45859753422844,35.5161242665853
20%,20.27479749075319,35.25413291512553,25.059172902743892,15.502066457562766,59.26239874537659,51.5,34.475428085260326
25%,21.246104952722405,31.763632665471583,24.929133529626082,16.496104952722405,56.510711380013376,50.752921285458186,33.616434794335674
30%,19.506377096903908,31.25182202768683,25.718645690315842,14.258199124590739,57.24726695846975,51.49726695846975,33.24659630940614
45%,19.750867790083678,28.748698314874478,27.304849314699297,11.753905055376556,55.49305767933057,46.24739662974896,31.54979579735226
60%,20.75,27.500000000000004,28.068506184586106,14.000000000000002,53.0,47.75,31.844751030764353


==> plots/llama1b_vector_individual_gate_every_second_layer_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,26.00±2.20,46.00±2.50,28.35±0.80,30.00±2.29,74.75±2.17,60.50±2.45
2.52%,21.75±2.07,40.50±2.46,24.39±0.76,23.50±2.12,69.75±2.30,54.75±2.49
5.02%,23.75±2.13,39.00±2.44,24.80±0.77,25.25±2.17,68.00±2.34,54.00±2.50
7.52%,21.50±2.06,38.25±2.43,25.40±0.77,21.75±2.07,65.75±2.38,55.25±2.49
10.02%,20.75±2.03,38.75±2.44,25.88±0.78,20.25±2.01,66.25±2.37,51.25±2.50
12.52%,19.75±1.99,36.75±2.41,26.20±0.78,20.00±2.00,64.50±2.40,49.50±2.50
15.02%,16.25±1.85,35.50±2.40,25.82±0.78,19.25±1.97,61.75±2.43,54.50±2.49
17.52%,23.25±2.11,35.75±2.40,25.50±0.78,15.75±1.82,60.75±2.44,51.50±2.50
20.02%,20.25±2.01,35.25±2.39,25.06±0.77,15.50±1.81,59.25±2.46,51.50±2.50
25.02%,21.25±2.05,31.75±2.33,24.93±0.77,16.50±1.86,56.50±2.48,50.75±2.50
30.02%,19.50±1.98,31.25±2.32,25.72±0.77,14.25±1.75,57.25±2.48,51.50±2.50
35.02%,20.50±2.02,30.25±2.30,25.15±0.77,12.75±1.67,58.00±2.47,48.75±2.50
40.01%,20.25±2.01,28.00±2.25,25.88±0.78,14.00±1.74,51.50±2.50,44.75±2.49
45.01%,19.75±1.99,28.75±2.27,27.31±0.79,11.75±1.61,55.50±2.49,46.25±2.50
47.51%,20.75±2.03,27.50±2.24,28.07±0.79,14.00±1.74,53.00±2.50,47.75±2.50


==> plots/llama1b_vector_individual_gate_every_second_layer_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,5.018605693878813
hellaswag,0.0
mmlu_stem,47.508062920101715
openbookqa,0.0
piqa,5.018605693878813
winogrande,15.02070267069375


==> plots/llama1b_vector_individual_gate_only_skip_attn_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.75
hellaswag,43.0
mmlu_stem,25.28
openbookqa,26.0
piqa,72.5
squadv2,
winogrande,60.0


==> plots/llama1b_vector_individual_gate_only_skip_attn_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,21.75±2.07,43.00±2.48,25.28±0.77,26.00±2.20,72.50±2.24,nan±nan,60.00±2.45
5.35%,18.75±1.95,42.50±2.47,21.85±0.73,25.00±2.17,71.75±2.25,nan±nan,58.50±2.47
20.31%,19.75±1.99,36.75±2.41,21.66±0.73,16.00±1.84,63.00±2.42,nan±nan,50.00±2.50
41.15%,18.75±1.95,27.25±2.23,21.25±0.73,13.25±1.70,52.00±2.50,nan±nan,49.00±2.50
44.02%,18.00±1.92,40.25±2.46,22.14±0.74,21.25±2.05,66.75±2.36,nan±nan,54.00±2.50
44.64%,20.75±2.03,37.50±2.42,22.30±0.74,19.00±1.96,68.25±2.33,nan±nan,55.75±2.49
44.78%,20.25±2.01,29.00±2.27,21.76±0.73,12.75±1.67,55.50±2.49,nan±nan,49.25±2.50
47.23%,18.50±1.94,32.25±2.34,22.01±0.74,14.25±1.75,62.25±2.43,nan±nan,50.25±2.50
48.04%,18.75±1.95,28.25±2.25,22.39±0.74,11.75±1.61,51.75±2.50,nan±nan,53.75±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50
50.00%,18.75±1.95,27.50±2.24,21.25±0.73,11.25±1.58,55.75±2.49,nan±nan,51.50±2.50


==> plots/llama1b_vector_individual_gate_only_skip_attn_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,44.78308913137993
hellaswag,44.02106116172869
mmlu_stem,0.0
openbookqa,5.351264960462478
piqa,44.63665091272082
squadv2,
winogrande,44.63665091272082


==> plots/llama1b_vector_individual_gate_only_skip_mlp_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,26.0
hellaswag,46.0
mmlu_stem,28.35
openbookqa,30.0
piqa,74.75
winogrande,60.5


==> plots/llama1b_vector_individual_gate_only_skip_mlp_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,26.00±2.20,46.00±2.50,28.35±0.80,30.00±2.29,74.75±2.17,60.50±2.45
5.02%,22.50±2.09,37.25±2.42,25.31±0.77,23.75±2.13,64.25±2.40,53.75±2.50
10.02%,21.50±2.06,33.75±2.37,26.45±0.78,19.00±1.96,62.00±2.43,52.25±2.50
15.03%,17.75±1.91,30.00±2.29,25.63±0.78,15.50±1.81,55.00±2.49,48.25±2.50
20.03%,18.00±1.92,28.75±2.27,27.91±0.79,12.00±1.63,54.75±2.49,47.50±2.50
25.03%,18.25±1.93,26.75±2.22,28.54±0.80,12.25±1.64,53.25±2.50,53.50±2.50
30.02%,19.50±1.98,26.75±2.22,25.34±0.77,11.75±1.61,48.25±2.50,50.75±2.50
35.02%,19.50±1.98,26.00±2.20,26.96±0.79,13.75±1.72,50.50±2.50,54.00±2.50
40.02%,20.75±2.03,24.50±2.15,26.17±0.78,15.50±1.81,54.25±2.49,51.50±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50
50.00%,19.50±1.98,24.00±2.14,26.26±0.78,16.25±1.85,55.75±2.49,50.25±2.50


==> plots/llama1b_vector_individual_gate_only_skip_mlp_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,0.0
mmlu_stem,50.0
openbookqa,0.0
piqa,0.0
winogrande,0.0


==> plots/llama1b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,21.75
hellaswag,43.0
mmlu_stem,25.28
openbookqa,26.0
piqa,72.5
squadv2,
winogrande,60.0


==> plots/llama1b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,squadv2,winogrande
0.00%,21.75±2.07,43.00±2.48,25.28±0.77,26.00±2.20,72.50±2.24,nan±nan,60.00±2.45
5.57%,18.75±1.95,43.25±2.48,22.36±0.74,24.25±2.15,70.00±2.29,nan±nan,58.50±2.47
10.54%,18.75±1.95,42.25±2.47,21.50±0.73,23.50±2.12,71.00±2.27,nan±nan,54.50±2.49
20.63%,18.75±1.95,37.75±2.43,23.31±0.75,19.25±1.97,63.75±2.41,nan±nan,50.25±2.50
30.55%,16.75±1.87,34.75±2.38,23.22±0.75,16.75±1.87,59.00±2.46,nan±nan,48.00±2.50
35.71%,16.75±1.87,31.00±2.32,21.76±0.74,16.50±1.86,56.00±2.49,nan±nan,49.25±2.50
42.68%,19.00±1.96,32.00±2.34,23.82±0.76,13.75±1.72,55.75±2.49,nan±nan,50.50±2.50
46.06%,16.25±1.85,36.75±2.41,23.37±0.75,18.50±1.94,61.00±2.44,nan±nan,52.25±2.50
53.95%,18.75±1.95,29.25±2.28,24.23±0.76,15.50±1.81,52.75±2.50,nan±nan,50.25±2.50
55.39%,19.00±1.96,40.50±2.46,22.11±0.74,21.75±2.07,67.50±2.34,nan±nan,54.00±2.50
84.29%,20.50±2.02,28.50±2.26,24.74±0.77,17.25±1.89,48.25±2.50,nan±nan,52.25±2.50
91.83%,18.50±1.94,25.00±2.17,25.21±0.77,16.75±1.87,51.25±2.50,nan±nan,51.25±2.50
94.52%,21.00±2.04,25.50±2.18,24.42±0.76,13.25±1.70,49.00±2.50,nan±nan,48.25±2.50
99.40%,18.75±1.95,26.00±2.20,21.25±0.73,13.25±1.70,47.50±2.50,nan±nan,51.00±2.50
99.72%,18.75±1.95,24.75±2.16,21.25±0.73,16.25±1.85,51.00±2.50,nan±nan,49.00±2.50


==> plots/llama1b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,94.51565140120282
hellaswag,55.390445757836225
mmlu_stem,94.51565140120282
openbookqa,10.535166662051683
piqa,55.390445757836225
squadv2,
winogrande,55.390445757836225


==> plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
csqa_gen,38.75
gsm8k,14.75


==> plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/interpolated_accuracies.csv <==
Compute Saved (%),csqa_gen,gsm8k,Average
0%,38.75,14.75,26.75
5%,38.053651037593404,12.92208397368268,25.487867505638043
10%,37.3573020751868,11.09416794736536,24.22573501127608
15%,36.68992406529851,9.740303738805952,23.21511390205223
20%,35.857408472362614,11.410264793682883,23.63383663302275
25%,29.68299732805506,9.998970817841156,19.840984072948107
30%,12.090943812749495,2.205335140129223,7.1481394764393595
45%,2.25,1.5,1.875
60%,2.25,1.5,1.875


==> plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/raw_results.csv <==
Compute Saved (%),csqa_gen,gsm8k
0.00%,38.75±2.44,14.75±1.78
14.36%,36.75±2.41,9.50±1.47
19.68%,36.25±2.41,11.50±1.60
26.77%,27.50±2.24,9.50±1.47
27.90%,15.25±1.80,2.75±0.82
28.54%,25.25±2.17,10.50±1.53
31.27%,19.25±1.97,7.75±1.34
32.72%,8.00±1.36,1.50±0.61
40.95%,2.25±0.74,1.50±0.61


==> plots/llama1b_vector_individual_gate_skip_layers_based_on_attn_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
csqa_gen,19.682081806295542
gsm8k,0.0


==> plots/llama1b_vector_individual_gate_wmt_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
wmt_gen,50.88


==> plots/llama1b_vector_individual_gate_wmt_results/interpolated_accuracies.csv <==
Compute Saved (%),wmt_gen,Average
0%,50.87682348346381,50.87682348346381
5%,42.65108726366549,42.65108726366549
10%,37.39284650593304,37.39284650593304
15%,32.272112871138624,32.272112871138624
20%,27.80147772297524,27.80147772297524
25%,20.24767256506197,20.24767256506197
30%,13.548075782812104,13.548075782812104
45%,4.136669660488069,4.136669660488069
60%,4.136669660488069,4.136669660488069


==> plots/llama1b_vector_individual_gate_wmt_results/raw_results.csv <==
Compute Saved (%),wmt_gen
0.00%,50.88±2.47
6.34%,40.44±2.37
11.24%,36.36±2.15
16.13%,31.04±1.98
21.05%,26.93±1.61
25.11%,20.07±1.47
30.11%,13.41±1.19
36.24%,8.86±1.35
41.14%,4.14±0.85


==> plots/llama1b_vector_individual_gate_wmt_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
wmt_gen,0.0


==> plots/llama1b_vector_individual_mlp_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,27.25
hellaswag,44.0
mmlu_stem,27.94
openbookqa,29.5
piqa,74.25
winogrande,60.75


==> plots/llama1b_vector_individual_mlp_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,27.250000000000004,44.0,27.94164287979702,29.5,74.25,60.75000000000001,43.94860714663284
5%,20.673564089217674,43.02571319840262,27.23093572988456,25.84642449400982,70.10928109321112,58.80142639680524,40.94789083358851
10%,19.041935566740012,40.32688187235669,25.732379896469407,20.889785222466703,69.75698926112334,56.076881872356694,38.637475615252136
15%,18.51106630516644,35.84959674649796,25.72083309196534,16.838530441331518,60.21579295074557,46.46579295074557,33.9336020810754
20%,18.01097262451281,35.26097262451281,25.03909912713491,16.505486312256405,57.79937681030765,53.09638325682064,34.285381792590876
25%,17.015898584464452,33.03577181504502,27.988887867931403,15.023847876696676,55.28974646116113,53.49602535388389,33.64169632653043
30%,18.232303120073606,28.070787519705583,26.254582230404175,14.507078751970557,55.98938187204417,47.83140564766142,31.81425652364325
45%,18.368253470434055,25.991004627245406,22.225376476637507,12.517990745509184,53.51799074550919,48.85026272492487,30.245146465043366
60%,16.2696599970285,27.244102000891452,24.501618270540035,13.236238002080048,52.9960680005943,49.7539319994057,30.66693637842334


==> plots/llama1b_vector_individual_mlp_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,27.25±2.23,44.00±2.49,27.94±0.80,29.50±2.28,74.25±2.19,60.75±2.44
5.13%,20.50±2.02,43.00±2.48,27.21±0.79,25.75±2.19,70.00±2.29,58.75±2.46
10.14%,19.00±1.96,40.25±2.46,25.69±0.78,20.75±2.03,69.75±2.30,56.00±2.49
15.11%,18.50±1.94,35.75±2.40,25.72±0.78,16.75±1.87,60.00±2.45,46.25±2.50
20.11%,18.00±1.92,35.25±2.39,25.02±0.77,16.50±1.86,57.75±2.47,53.25±2.50
25.08%,17.00±1.88,33.00±2.35,28.04±0.80,15.00±1.79,55.25±2.49,53.50±2.50
30.07%,18.25±1.93,28.00±2.25,26.23±0.78,14.50±1.76,56.00±2.49,47.75±2.50
35.07%,21.25±2.05,30.00±2.29,22.90±0.75,14.25±1.75,57.75±2.47,46.00±2.50
40.08%,18.00±1.92,25.50±2.18,21.82±0.73,13.50±1.71,54.50±2.49,47.50±2.50
50.10%,18.75±1.95,26.50±2.21,22.65±0.74,11.50±1.60,52.50±2.50,50.25±2.50
60.08%,16.25±1.85,27.25±2.23,24.52±0.77,13.25±1.70,53.00±2.50,49.75±2.50
70.07%,17.00±1.88,28.00±2.25,23.88±0.76,16.25±1.85,54.50±2.49,52.00±2.50
80.14%,20.25±2.01,28.00±2.25,24.90±0.77,17.00±1.88,52.00±2.50,51.50±2.50
90.36%,18.75±1.95,28.25±2.25,26.20±0.78,14.00±1.74,51.75±2.50,46.75±2.50
95.43%,18.75±1.95,25.00±2.17,26.64±0.79,14.00±1.74,55.00±2.49,49.25±2.50


==> plots/llama1b_vector_individual_mlp_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,10.140010311033008
mmlu_stem,95.42944606068072
openbookqa,0.0
piqa,10.140010311033008
winogrande,10.140010311033008


==> plots/llama1b_vector_shared_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,28.0
hellaswag,45.5
mmlu_stem,28.2
openbookqa,28.5
piqa,74.25
winogrande,61.5


==> plots/llama1b_vector_shared_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,28.000000000000004,45.5,28.1953694893752,28.499999999999996,74.25,61.5,44.3242282482292
5%,24.2905206619824,39.56483305917184,26.124743534757062,27.510805509861978,71.28241652958592,56.55402754930986,40.88789114077818
10%,22.016496929492334,39.99633401566837,25.755808806067105,26.50733196866326,71.25,53.27382889815559,39.79996676967444
15%,21.25979710568717,38.76632850947861,25.31502947371267,23.292454124644397,68.53592272085295,53.25,38.40325532239597
20%,21.994412768490317,35.77234892603874,26.411013718031974,23.746275178993542,67.01117446301937,55.73137589496772,38.44443349159028
25%,19.532908024576187,34.269744814745714,25.668122963397757,19.062525246694754,64.77961722211857,55.50329080245763,36.46936817899843
30%,22.698363135761852,34.49602793352014,26.50082514494689,17.523832398879144,60.56752513015758,50.333413396077,35.35333118989043
45%,20.758079616124654,28.766159232249304,24.40725014655677,13.130049760077908,51.378029856046744,52.371970143953256,31.801923125834776
60%,19.255207417124947,28.97656662293774,24.701013251435196,13.489585165750107,54.463548080125385,49.28645191987462,31.695395409541334


==> plots/llama1b_vector_shared_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,28.00±2.25,45.50±2.49,28.20±0.80,28.50±2.26,74.25±2.19,61.50±2.44
5.05%,24.25±2.15,39.50±2.45,26.10±0.78,27.50±2.24,71.25±2.27,56.50±2.48
10.04%,22.00±2.07,40.00±2.45,25.75±0.78,26.50±2.21,71.25±2.27,53.25±2.50
15.07%,21.25±2.05,38.75±2.44,25.31±0.77,23.25±2.11,68.50±2.33,53.25±2.50
20.04%,22.00±2.07,35.75±2.40,26.42±0.78,23.75±2.13,67.00±2.35,55.75±2.49
25.07%,19.50±1.98,34.25±2.38,25.66±0.77,19.00±1.96,64.75±2.39,55.50±2.49
30.08%,22.75±2.10,34.50±2.38,26.51±0.78,17.50±1.90,60.50±2.45,50.25±2.50
35.03%,19.00±1.96,34.00±2.37,26.42±0.78,16.50±1.86,60.25±2.45,48.50±2.50
40.04%,21.75±2.07,30.75±2.31,24.64±0.76,13.75±1.72,51.75±2.50,52.00±2.50
50.04%,19.75±1.99,26.75±2.22,24.17±0.76,12.50±1.66,51.00±2.50,52.75±2.50
60.10%,19.25±1.97,29.00±2.27,24.71±0.77,13.50±1.71,54.50±2.49,49.25±2.50
70.06%,19.00±1.96,27.25±2.23,23.69±0.76,13.50±1.71,48.75±2.50,50.75±2.50
80.12%,21.75±2.07,25.00±2.17,23.37±0.75,12.00±1.63,51.50±2.50,47.75±2.50
90.31%,20.00±2.00,26.50±2.21,25.88±0.78,17.25±1.89,51.00±2.50,50.00±2.50
95.44%,20.25±2.01,27.00±2.22,26.61±0.79,14.75±1.78,52.75±2.50,47.25±2.50


==> plots/llama1b_vector_shared_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,0.0
mmlu_stem,95.43588480270357
openbookqa,10.036527204209396
piqa,20.037034700708244
winogrande,25.066199957547912


==> plots/llama3b_vector_individual_gate_quantized_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,63.0
hellaswag,48.0
mmlu_stem,44.66
openbookqa,31.75
piqa,76.5
winogrande,71.25


==> plots/llama3b_vector_individual_gate_quantized_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,63.0,48.0,44.65588328575959,31.75,76.5,71.25,55.85931388095994
5%,39.93918524393197,47.01868873378434,34.291891796707425,27.08877148547561,71.10278803581387,62.66352642061297,47.01747528605437
10%,21.45594532208958,39.68484269814442,28.371692141480995,18.953326967958866,62.709488391230344,53.47797266104479,37.44221136365817
15%,23.446781397105198,37.0532186028948,27.07858025127951,14.590471624921161,60.0532186028948,51.29257488231583,35.58580756023522
20%,22.273710634171067,35.28319488783949,26.711343278804485,14.745257873165787,55.58535828301584,51.24999999999999,34.30814415949944
25%,23.23345623469206,33.28308753061588,28.326664262733498,11.55376723725081,50.33685476786668,49.77481564796191,32.75144094685347
30%,20.059271676311017,31.286474877729855,23.839024060748958,11.009118719432465,53.19528768340522,49.259118719432465,31.44138262284333
45%,18.754746852007916,25.509493704015828,21.559535398148434,11.382120278011872,51.21202518393668,47.51424055602374,29.322026995357408
60%,21.2223207452327,25.494967408224127,23.54857835835271,12.237418520560318,51.517614071215554,48.23490222467238,30.375966888042967


==> plots/llama3b_vector_individual_gate_quantized_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,63.00±2.42,48.00±2.50,44.66±0.87,31.75±2.33,76.50±2.12,71.25±2.27
5.10%,39.50±2.45,47.00±2.50,34.09±0.84,27.00±2.22,71.00±2.27,62.50±2.42
10.12%,21.00±2.04,39.50±2.45,28.23±0.80,18.75±1.95,62.50±2.42,53.25±2.50
15.11%,23.50±2.12,37.00±2.42,27.05±0.79,14.50±1.76,60.00±2.45,51.25±2.50
20.09%,22.25±2.08,35.25±2.39,26.70±0.79,14.75±1.78,55.50±2.49,51.25±2.50
25.08%,23.25±2.11,33.25±2.36,28.35±0.80,11.50±1.60,50.25±2.50,49.75±2.50
30.09%,20.00±2.00,31.25±2.32,23.76±0.75,11.00±1.57,53.25±2.50,49.25±2.50
35.09%,18.75±1.95,28.25±2.25,20.81±0.72,10.50±1.53,51.00±2.50,46.25±2.50
40.09%,19.00±1.96,26.00±2.20,21.19±0.73,11.75±1.61,49.25±2.50,48.25±2.50
50.10%,18.50±1.94,25.00±2.17,21.95±0.74,11.00±1.57,53.25±2.50,46.75±2.50
60.10%,21.25±2.05,25.50±2.18,23.56±0.76,12.25±1.64,51.50±2.50,48.25±2.50
70.08%,19.50±1.98,25.25±2.17,24.99±0.77,13.50±1.71,53.25±2.50,49.25±2.50
80.12%,20.25±2.01,26.00±2.20,23.82±0.76,14.50±1.76,53.00±2.50,50.25±2.50
90.37%,19.00±1.96,26.25±2.20,25.88±0.77,15.50±1.81,51.00±2.50,50.50±2.50
95.41%,20.75±2.03,29.50±2.28,23.91±0.76,15.75±1.82,50.75±2.50,49.00±2.50


==> plots/llama3b_vector_individual_gate_quantized_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,5.095223271288888
mmlu_stem,0.0
openbookqa,0.0
piqa,5.095223271288888
winogrande,0.0


==> plots/llama3b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,63.0
hellaswag,48.0
mmlu_stem,44.66
openbookqa,31.75
piqa,76.5
winogrande,71.25


==> plots/llama3b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,63.0,48.0,44.65588328575959,31.75,76.5,71.25,55.85931388095994
5%,39.93918524393197,47.01868873378434,34.291891796707425,27.08877148547561,71.10278803581387,62.66352642061297,47.01747528605437
10%,21.45594532208958,39.68484269814442,28.371692141480995,18.953326967958866,62.709488391230344,53.47797266104479,37.44221136365817
15%,23.446781397105198,37.0532186028948,27.07858025127951,14.590471624921161,60.0532186028948,51.29257488231583,35.58580756023522
20%,22.273710634171067,35.28319488783949,26.711343278804485,14.745257873165787,55.58535828301584,51.24999999999999,34.30814415949944
25%,23.23345623469206,33.28308753061588,28.326664262733498,11.55376723725081,50.33685476786668,49.77481564796191,32.75144094685347
30%,20.059271676311017,31.286474877729855,23.839024060748958,11.009118719432465,53.19528768340522,49.259118719432465,31.44138262284333
45%,18.754746852007916,25.509493704015828,21.559535398148434,11.382120278011872,51.21202518393668,47.51424055602374,29.322026995357408
60%,21.2223207452327,25.494967408224127,23.54857835835271,12.237418520560318,51.517614071215554,48.23490222467238,30.375966888042967


==> plots/llama3b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,63.00±2.42,48.00±2.50,44.66±0.87,31.75±2.33,76.50±2.12,71.25±2.27
5.10%,39.50±2.45,47.00±2.50,34.09±0.84,27.00±2.22,71.00±2.27,62.50±2.42
10.12%,21.00±2.04,39.50±2.45,28.23±0.80,18.75±1.95,62.50±2.42,53.25±2.50
15.11%,23.50±2.12,37.00±2.42,27.05±0.79,14.50±1.76,60.00±2.45,51.25±2.50
20.09%,22.25±2.08,35.25±2.39,26.70±0.79,14.75±1.78,55.50±2.49,51.25±2.50
25.08%,23.25±2.11,33.25±2.36,28.35±0.80,11.50±1.60,50.25±2.50,49.75±2.50
30.09%,20.00±2.00,31.25±2.32,23.76±0.75,11.00±1.57,53.25±2.50,49.25±2.50
35.09%,18.75±1.95,28.25±2.25,20.81±0.72,10.50±1.53,51.00±2.50,46.25±2.50
40.09%,19.00±1.96,26.00±2.20,21.19±0.73,11.75±1.61,49.25±2.50,48.25±2.50
50.10%,18.50±1.94,25.00±2.17,21.95±0.74,11.00±1.57,53.25±2.50,46.75±2.50
60.10%,21.25±2.05,25.50±2.18,23.56±0.76,12.25±1.64,51.50±2.50,48.25±2.50
70.08%,19.50±1.98,25.25±2.17,24.99±0.77,13.50±1.71,53.25±2.50,49.25±2.50
80.12%,20.25±2.01,26.00±2.20,23.82±0.76,14.50±1.76,53.00±2.50,50.25±2.50
90.37%,19.00±1.96,26.25±2.20,25.88±0.77,15.50±1.81,51.00±2.50,50.50±2.50
95.41%,20.75±2.03,29.50±2.28,23.91±0.76,15.75±1.82,50.75±2.50,49.00±2.50


==> plots/llama3b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,5.095223271288888
mmlu_stem,0.0
openbookqa,0.0
piqa,5.095223271288888
winogrande,0.0


==> plots/llama8b_vector_individual_gate_results/accuracy_at_0.csv <==
Benchmark,Accuracy @0%
commonsense_qa,76.5
hellaswag,54.25
mmlu_stem,50.17
openbookqa,36.25
piqa,81.5
winogrande,78.0


==> plots/llama8b_vector_individual_gate_results/interpolated_accuracies.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande,Average
0%,76.5,54.25,50.174437044084996,36.25,81.5,78.0,62.77907284068083
5%,63.755696631141234,52.04425518615906,39.41660209903845,32.81884140069187,78.80408967197218,71.38276555847717,56.370375091246665
10%,45.38126993058469,50.286066074514764,32.49132838738961,31.77060918543701,74.83243674174804,64.63911200169983,49.90013705356233
15%,27.145961223663353,48.04881713716397,28.16140273485057,29.30424126351553,72.30424126351552,60.09763427432795,44.17704964950615
20%,23.574352128401273,45.55719394492406,24.44264753004903,24.364387889848114,63.21161759621901,50.22877577969623,38.56316247818962
25%,21.293177532992875,40.10554508064925,22.771287369103664,20.326760058654,56.869937591646874,51.47121497800475,35.4729871018419
30%,20.761201092913886,33.40121475433748,23.112311251825776,17.07280710394027,58.460796174801395,53.210796174801395,34.33652109210337
45%,17.860728748050782,29.417813755847657,22.214401553729285,12.727165996881252,52.667813755847654,51.40068825350859,31.048102010644204
60%,18.00597517616206,27.500000000000004,23.017351482679018,13.008962764243089,47.291826233134415,45.803776585458536,29.10464870694619


==> plots/llama8b_vector_individual_gate_results/raw_results.csv <==
Compute Saved (%),commonsense_qa,hellaswag,mmlu_stem,openbookqa,piqa,winogrande
0.00%,76.50±2.12,54.25±2.49,50.17±0.86,36.25±2.41,81.50±1.94,78.00±2.07
5.10%,63.50±2.41,52.00±2.50,39.20±0.86,32.75±2.35,78.75±2.05,71.25±2.27
10.10%,45.00±2.49,50.25±2.50,32.35±0.83,31.75±2.33,74.75±2.17,64.50±2.40
15.11%,26.75±2.22,48.00±2.50,28.07±0.80,29.25±2.28,72.25±2.24,60.00±2.45
20.11%,23.50±2.12,45.50±2.49,24.36±0.76,24.25±2.15,63.00±2.42,50.00±2.50
25.10%,21.25±2.05,40.00±2.45,22.74±0.75,20.25±2.01,56.75±2.48,51.50±2.50
30.11%,20.75±2.03,33.25±2.36,23.12±0.75,17.00±1.88,58.50±2.47,53.25±2.50
35.11%,19.25±1.97,33.50±2.36,22.71±0.75,14.75±1.78,58.75±2.46,49.00±2.50
40.12%,17.25±1.89,31.25±2.32,22.11±0.74,11.75±1.61,54.50±2.49,52.50±2.50
50.11%,18.50±1.94,27.50±2.24,22.33±0.74,13.75±1.72,50.75±2.50,50.25±2.50
60.12%,18.00±1.92,27.50±2.24,23.03±0.75,13.00±1.68,47.25±2.50,45.75±2.49
70.13%,16.25±1.85,25.75±2.19,23.60±0.76,13.50±1.71,49.25±2.50,50.50±2.50
80.13%,20.75±2.03,26.50±2.21,24.39±0.76,13.25±1.70,52.25±2.50,52.75±2.50
90.54%,23.75±2.13,24.25±2.15,24.07±0.76,13.25±1.70,49.00±2.50,52.00±2.50
96.36%,20.50±2.02,24.00±2.14,22.17±0.74,13.50±1.71,48.75±2.50,49.00±2.50


==> plots/llama8b_vector_individual_gate_results/saved_at_90.csv <==
Benchmark,Compute Saved @90%
commonsense_qa,0.0
hellaswag,10.103103330364242
mmlu_stem,0.0
openbookqa,5.100318010228022
piqa,10.103103330364242
winogrande,5.100318010228022

